FaDIV-Syn: Fast Depth-Independent View Synthesis using Soft Masks and Implicit Blending

Novel view synthesis is required in many robotic applications, such as VR teleoperation and scene reconstruction. Existing methods are often too slow for these contexts, cannot handle dynamic scenes, and are limited by their explicit depth estimation stage, where incorrect depth predictions can lead to large projection errors. Our proposed method runs in real time on live streaming data and avoids explicit depth estimation by efficiently warping input images into the target frame for a range of assumed depth planes. The resulting plane sweep volume (PSV) is directly fed into our network, which first estimates soft PSV masks in a self-supervised manner, and then directly produces the novel output view. This improves efficiency and performance on transparent, reflective, thin, and feature-less scene parts. FaDIV-Syn can perform both interpolation and extrapolation tasks at 540p in real-time and outperforms state-of-the-art extrapolation methods on the large-scale RealEstate10k dataset. We thoroughly evaluate ablations, such as removing the Soft-Masking network, training from fewer examples as well as generalization to higher resolutions and stronger depth discretization. Our implementation is available.

==> supplementary/train_progress/train_log_0_1perc.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.727056  0.298248  0.079226  0.017804  20.788
     6900  0.780930  0.245631  0.045720  0.005869  23.352
    10350  0.804802  0.226684  0.040511  0.004750  24.409
    13800  0.827356  0.210076  0.036979  0.003986  25.272
    17250  0.843054  0.197231  0.034447  0.003496  25.906
    20700  0.853495  0.187530  0.032761  0.003174  26.367
    24150  0.861432  0.179956  0.031370  0.002943  26.746
    27600  0.866806  0.174484  0.030379  0.002768  27.035
    31050  0.870870  0.169866  0.029458  0.002635  27.287
    34500  0.874705  0.166129  0.028728  0.002516  27.496
    37950  0.878021  0.162565  0.028004  0.002410  27.702
    41400  0.880976  0.159516  0.027394  0.002327  27.891
    44850  0.882748  0.157560  0.026937  0.002269  28.030
    48300  0.885035  0.154817  0.026400  0.002192  28.189
    51750  0.886805  0.152934  0.025970  0.002137  28.319
    55200  0.888122  0.151349  0.025702  0.002099  28.415
    58650  0.890299  0.149175  0.025241  0.002029  28.562
    62100  0.891549  0.147770  0.024949  0.002003  28.659
    65550  0.892406  0.146717  0.024741  0.001973  28.730
    69000  0.893519  0.145442  0.024485  0.001938  28.816
    72450  0.894968  0.143686  0.024180  0.001897  28.926
    75900  0.896362  0.142579  0.023929  0.001863  29.002
    79350  0.896998  0.141444  0.023793  0.001841  29.070
    82800  0.898041  0.140690  0.023598  0.001820  29.113
    86250  0.898612  0.139866  0.023411  0.001786  29.194
    89700  0.899804  0.138495  0.023150  0.001755  29.281
    93150  0.900099  0.138103  0.023045  0.001746  29.317
    96600  0.901090  0.137203  0.022954  0.001737  29.365
   100050  0.901758  0.136696  0.022830  0.001716  29.400
   103500  0.902053  0.136029  0.022746  0.001702  29.437
   106950  0.902606  0.135283  0.022577  0.001687  29.511
   110400  0.903376  0.134430  0.022422  0.001659  29.567
   113850  0.904190  0.133892  0.022296  0.001644  29.618
   117300  0.904476  0.133421  0.022216  0.001643  29.624
   120750  0.904997  0.132609  0.022080  0.001617  29.699
   124200  0.905763  0.132132  0.022000  0.001610  29.717
   127650  0.906128  0.131377  0.021882  0.001593  29.764
   131100  0.906716  0.131094  0.021782  0.001583  29.793
   134550  0.907193  0.130451  0.021691  0.001566  29.845
   138000  0.907398  0.130244  0.021625  0.001564  29.875
   141450  0.908112  0.129561  0.021484  0.001542  29.906
   144900  0.908628  0.128694  0.021377  0.001527  29.974
   148350  0.908676  0.128582  0.021408  0.001537  29.968
   151800  0.909131  0.128354  0.021282  0.001518  30.007
   155250  0.909451  0.127916  0.021243  0.001514  30.032
   158700  0.910030  0.127311  0.021167  0.001499  30.052
   162150  0.910652  0.126589  0.020977  0.001481  30.121
   165600  0.910773  0.126492  0.021005  0.001474  30.124
   169050  0.911348  0.125894  0.020898  0.001469  30.172
   172500  0.911675  0.125575  0.020838  0.001462  30.190
   175950  0.911548  0.125582  0.020787  0.001459  30.216
   179400  0.911479  0.125680  0.020848  0.001465  30.193
   182850  0.911811  0.125092  0.020806  0.001455  30.231
   186300  0.912795  0.124377  0.020608  0.001434  30.278
   189750  0.912711  0.124098  0.020615  0.001431  30.290
   193200  0.912733  0.124172  0.020630  0.001440  30.290
   196650  0.913732  0.123097  0.020477  0.001414  30.345
   200100  0.913776  0.123084  0.020408  0.001404  30.369
   203550  0.914134  0.122546  0.020343  0.001396  30.389
   207000  0.914431  0.122365  0.020279  0.001395  30.430
   210450  0.914362  0.122407  0.020362  0.001401  30.398
   213900  0.914798  0.121975  0.020237  0.001384  30.446
   217350  0.914904  0.121803  0.020205  0.001384  30.459
   220800  0.915266  0.121506  0.020153  0.001374  30.493
   224250  0.914828  0.121655  0.020217  0.001378  30.470
   227700  0.915449  0.121232  0.020100  0.001364  30.515
   231150  0.916106  0.120552  0.019994  0.001353  30.547
   234600  0.915874  0.120644  0.019985  0.001357  30.557
   238050  0.915836  0.120335  0.019974  0.001355  30.567
   241500  0.915940  0.120486  0.020002  0.001354  30.557
   244950  0.916337  0.120001  0.019892  0.001347  30.607
   248400  0.916795  0.119572  0.019828  0.001336  30.616
   251850  0.917037  0.119319  0.019789  0.001332  30.637
   255300  0.916883  0.119450  0.019812  0.001335  30.632
   258750  0.917616  0.118645  0.019720  0.001322  30.688
   262200  0.917296  0.118931  0.019760  0.001327  30.664
   265650  0.917347  0.118731  0.019703  0.001323  30.678
   269100  0.916916  0.119077  0.019773  0.001331  30.665
   272550  0.917887  0.118149  0.019623  0.001309  30.720
   276000  0.917957  0.118111  0.019635  0.001310  30.730
   279450  0.918115  0.118098  0.019565  0.001306  30.744
   282900  0.918084  0.117828  0.019567  0.001306  30.745
   286350  0.918439  0.117559  0.019523  0.001298  30.769
   289800  0.918896  0.117041  0.019411  0.001282  30.813
   293250  0.918827  0.117043  0.019390  0.001283  30.819
   296700  0.918876  0.116846  0.019432  0.001284  30.814
   300150  0.918921  0.117094  0.019438  0.001292  30.807
   303600  0.918731  0.117001  0.019397  0.001283  30.828
   307050  0.918889  0.116877  0.019403  0.001286  30.836
   310500  0.918715  0.116666  0.019410  0.001289  30.840
   313950  0.919267  0.116433  0.019320  0.001275  30.849
   317400  0.919210  0.116392  0.019324  0.001279  30.858
   320850  0.919988  0.115746  0.019212  0.001256  30.909
   324300  0.919622  0.115855  0.019239  0.001265  30.903
   327750  0.919928  0.115678  0.019146  0.001254  30.922
   331200  0.919946  0.115521  0.019177  0.001260  30.924
   334650  0.919635  0.115843  0.019206  0.001263  30.926
   338100  0.920327  0.115323  0.019102  0.001249  30.955
   341550  0.919883  0.115452  0.019147  0.001257  30.933
   345000  0.920206  0.115332  0.019115  0.001254  30.949
   348450  0.921321  0.114158  0.018957  0.001232  31.023
   351900  0.921000  0.114696  0.018990  0.001236  30.999
   355350  0.920895  0.114512  0.018991  0.001237  31.006
   358800  0.920760  0.114699  0.018994  0.001235  30.996
   362250  0.920912  0.114535  0.018966  0.001236  31.009
   365700  0.921231  0.114229  0.018918  0.001232  31.024
   369150  0.921093  0.114169  0.018921  0.001236  31.029
   372600  0.921616  0.113939  0.018841  0.001226  31.051
   376050  0.921551  0.113788  0.018850  0.001219  31.065
   379500  0.921575  0.113733  0.018827  0.001217  31.075
   382950  0.921990  0.113260  0.018760  0.001207  31.106
   386400  0.921760  0.113424  0.018783  0.001217  31.093
   389850  0.921717  0.113606  0.018796  0.001218  31.072
   393300  0.922028  0.113077  0.018726  0.001206  31.123
   396750  0.922071  0.113136  0.018740  0.001211  31.108


==> supplementary/train_progress/train_log_100perc.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.723204  0.303930  0.079757  0.017703  20.737
     6900  0.771387  0.257090  0.047720  0.006481  23.051
    10350  0.798467  0.240471  0.041912  0.005299  24.133
    13800  0.819265  0.228325  0.038515  0.004611  24.880
    17250  0.834866  0.218990  0.036175  0.004161  25.433
    20700  0.845089  0.212316  0.034474  0.003849  25.830
    24150  0.852206  0.207138  0.033191  0.003632  26.155
    27600  0.857651  0.203547  0.032261  0.003482  26.386
    31050  0.862208  0.199664  0.031271  0.003314  26.631
    34500  0.866210  0.196729  0.030529  0.003194  26.827
    37950  0.869707  0.194529  0.029834  0.003088  26.984
    41400  0.872040  0.192156  0.029270  0.003009  27.141
    44850  0.873321  0.191110  0.028965  0.002965  27.249
    48300  0.876002  0.188855  0.028419  0.002878  27.394
    51750  0.877906  0.187493  0.027992  0.002821  27.506
    55200  0.879933  0.186108  0.027585  0.002760  27.624
    58650  0.881243  0.184915  0.027344  0.002733  27.687
    62100  0.882426  0.183939  0.027071  0.002682  27.757
    65550  0.884538  0.182374  0.026708  0.002630  27.883
    69000  0.884991  0.181770  0.026478  0.002608  27.933
    72450  0.887189  0.180648  0.026200  0.002567  28.002
    75900  0.887764  0.179849  0.025993  0.002529  28.100
    79350  0.888495  0.179280  0.025847  0.002517  28.126
    82800  0.889587  0.178795  0.025667  0.002487  28.171
    86250  0.890888  0.177652  0.025453  0.002456  28.253
    89700  0.891993  0.176701  0.025219  0.002423  28.324
    93150  0.892760  0.175925  0.025074  0.002403  28.360
    96600  0.893562  0.175385  0.024872  0.002365  28.426
   100050  0.893040  0.175913  0.024925  0.002390  28.417
   103500  0.894485  0.174705  0.024707  0.002361  28.486
   106950  0.895280  0.174012  0.024542  0.002323  28.534
   110400  0.895131  0.174064  0.024538  0.002324  28.550
   113850  0.896310  0.172848  0.024306  0.002296  28.615
   117300  0.897264  0.172250  0.024060  0.002250  28.668
   120750  0.897454  0.172352  0.024087  0.002266  28.686
   124200  0.897984  0.171551  0.024004  0.002258  28.709
   127650  0.898334  0.171287  0.023889  0.002241  28.734
   131100  0.899065  0.170886  0.023809  0.002233  28.772
   134550  0.899071  0.170917  0.023816  0.002246  28.753
   138000  0.899400  0.170512  0.023699  0.002223  28.814
   141450  0.899380  0.170540  0.023687  0.002218  28.809
   144900  0.900309  0.169604  0.023535  0.002190  28.867
   148350  0.900386  0.169696  0.023425  0.002180  28.891
   151800  0.901272  0.168844  0.023272  0.002163  28.944
   155250  0.901537  0.168589  0.023293  0.002151  28.944
   158700  0.901389  0.168743  0.023304  0.002162  28.949
   162150  0.901915  0.168159  0.023231  0.002159  28.973
   165600  0.901899  0.168210  0.023150  0.002145  28.994
   169050  0.902098  0.168143  0.023155  0.002155  28.995
   172500  0.902966  0.167333  0.022986  0.002112  29.035
   175950  0.903219  0.167067  0.022924  0.002112  29.064
   179400  0.903689  0.166899  0.022885  0.002113  29.117
   182850  0.904092  0.166324  0.022737  0.002079  29.138
   186300  0.904172  0.166538  0.022741  0.002092  29.136
   189750  0.904670  0.165843  0.022631  0.002061  29.170
   193200  0.904421  0.165957  0.022649  0.002078  29.170
   196650  0.904895  0.165674  0.022541  0.002061  29.189
   200100  0.905398  0.165488  0.022479  0.002056  29.221
   203550  0.905068  0.165538  0.022479  0.002054  29.223
   207000  0.905299  0.165485  0.022485  0.002071  29.226
   210450  0.905898  0.164627  0.022304  0.002033  29.274
   213900  0.905921  0.164728  0.022319  0.002027  29.274
   217350  0.906129  0.164687  0.022351  0.002029  29.253
   220800  0.905794  0.164887  0.022370  0.002059  29.265
   224250  0.906357  0.164441  0.022228  0.002031  29.289
   227700  0.906993  0.163790  0.022190  0.002013  29.342
   231150  0.907049  0.163817  0.022123  0.002012  29.351
   234600  0.907139  0.163606  0.022076  0.001999  29.356
   238050  0.907505  0.163489  0.022054  0.001996  29.380
   241500  0.907822  0.163356  0.021971  0.001993  29.388
   244950  0.908214  0.162865  0.021950  0.001986  29.430
   248400  0.908092  0.163098  0.021955  0.001991  29.410
   251850  0.908858  0.162385  0.021769  0.001944  29.471
   255300  0.908551  0.162401  0.021770  0.001958  29.477
   258750  0.908600  0.162404  0.021830  0.001965  29.460
   262200  0.908411  0.162640  0.021822  0.001962  29.453
   265650  0.908911  0.162196  0.021712  0.001951  29.494
   269100  0.908895  0.162165  0.021736  0.001956  29.488
   272550  0.908878  0.161992  0.021684  0.001952  29.513
   276000  0.909230  0.161977  0.021650  0.001947  29.506
   279450  0.909160  0.162003  0.021681  0.001952  29.490
   282900  0.908933  0.162115  0.021677  0.001955  29.500
   286350  0.909548  0.161625  0.021588  0.001933  29.534
   289800  0.910017  0.161179  0.021474  0.001917  29.582
   293250  0.909603  0.161409  0.021524  0.001930  29.557
   296700  0.910255  0.160982  0.021455  0.001926  29.591
   300150  0.909565  0.161536  0.021548  0.001937  29.535
   303600  0.910079  0.161128  0.021417  0.001913  29.592
   307050  0.911157  0.160440  0.021245  0.001881  29.648
   310500  0.910363  0.160705  0.021437  0.001921  29.588
   313950  0.910680  0.160617  0.021376  0.001913  29.604
   317400  0.910818  0.160387  0.021282  0.001899  29.648
   320850  0.911537  0.159948  0.021231  0.001894  29.654
   324300  0.910999  0.160266  0.021284  0.001893  29.628
   327750  0.911318  0.159924  0.021246  0.001902  29.656
   331200  0.911458  0.159966  0.021194  0.001893  29.667
   334650  0.912050  0.159445  0.021104  0.001874  29.705
   338100  0.911826  0.159443  0.021071  0.001862  29.720
   341550  0.911305  0.160111  0.021213  0.001890  29.662
   345000  0.911722  0.159856  0.021132  0.001876  29.693
   348450  0.911605  0.159829  0.021201  0.001895  29.675
   351900  0.912288  0.159361  0.021054  0.001873  29.727
   355350  0.911947  0.159491  0.021070  0.001868  29.720
   358800  0.912222  0.159213  0.021069  0.001872  29.727
   362250  0.912950  0.158936  0.020960  0.001846  29.753
   365700  0.912051  0.159480  0.021016  0.001873  29.727
   369150  0.912621  0.158903  0.020963  0.001857  29.757
   372600  0.912389  0.158974  0.020988  0.001855  29.744
   376050  0.912673  0.158846  0.020975  0.001869  29.755
   379500  0.912837  0.158912  0.020932  0.001858  29.756
   382950  0.912538  0.158993  0.020953  0.001859  29.758
   386400  0.912598  0.158678  0.020936  0.001866  29.785
   389850  0.912482  0.158779  0.020918  0.001858  29.788
   393300  0.913148  0.158361  0.020872  0.001840  29.798
   396750  0.913347  0.158382  0.020805  0.001838  29.817
   400200  0.913398  0.158261  0.020850  0.001844  29.824
   403650  0.913009  0.158429  0.020765  0.001835  29.830
   407100  0.913169  0.158504  0.020842  0.001843  29.797
   410550  0.913893  0.157580  0.020725  0.001824  29.859
   414000  0.913401  0.157923  0.020741  0.001829  29.849
   417450  0.913591  0.158020  0.020787  0.001832  29.825
   420900  0.914373  0.157527  0.020641  0.001804  29.871
   424350  0.913699  0.157817  0.020737  0.001831  29.853
   427800  0.913506  0.157964  0.020737  0.001825  29.854
   431250  0.914756  0.157004  0.020552  0.001797  29.910
   434700  0.914194  0.157439  0.020582  0.001807  29.896
   438150  0.914437  0.157125  0.020611  0.001805  29.900
   441600  0.914348  0.157145  0.020631  0.001825  29.884
   445050  0.914258  0.157504  0.020557  0.001814  29.898
   448500  0.914144  0.157380  0.020618  0.001820  29.885
   451950  0.914242  0.157476  0.020570  0.001801  29.906
   455400  0.914906  0.156541  0.020484  0.001786  29.951
   458850  0.914264  0.157470  0.020612  0.001816  29.871
   462300  0.914865  0.156911  0.020452  0.001793  29.919
   465750  0.914661  0.157068  0.020525  0.001810  29.921
   469200  0.915019  0.156863  0.020482  0.001799  29.934
   472650  0.915003  0.156638  0.020484  0.001800  29.926
   476100  0.914832  0.156768  0.020494  0.001801  29.939
   479550  0.915371  0.156418  0.020387  0.001780  29.977
   483000  0.915076  0.156764  0.020463  0.001795  29.955
   486450  0.915563  0.156455  0.020381  0.001784  29.987
   489900  0.915565  0.156346  0.020390  0.001777  29.979
   493350  0.915399  0.156403  0.020362  0.001786  29.977
   496800  0.915692  0.156085  0.020354  0.001780  29.998
   500250  0.915605  0.156209  0.020289  0.001761  29.975
   503700  0.914823  0.156807  0.020427  0.001805  29.954
   507150  0.915389  0.156336  0.020442  0.001805  29.955
   510600  0.915798  0.155854  0.020279  0.001761  30.011
   514050  0.915637  0.156242  0.020298  0.001775  29.980
   517500  0.916179  0.155733  0.020251  0.001764  29.999
   520950  0.915923  0.155645  0.020229  0.001757  29.991
   524400  0.916656  0.155384  0.020164  0.001749  30.041
   527850  0.915896  0.155950  0.020277  0.001777  29.994
   531300  0.916161  0.155511  0.020186  0.001758  30.042
   534750  0.915959  0.155954  0.020280  0.001764  29.995
   538200  0.916399  0.155574  0.020216  0.001760  30.028
   541650  0.916056  0.155736  0.020249  0.001772  30.007


==> supplementary/train_progress/train_log_1perc.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.725251  0.305306  0.080109  0.017766  20.723
     6900  0.772948  0.257681  0.047629  0.006394  23.067
    10350  0.797908  0.242700  0.041991  0.005318  24.078
    13800  0.821881  0.228116  0.038204  0.004501  24.922
    17250  0.837937  0.218282  0.035804  0.004039  25.505
    20700  0.849082  0.210505  0.034112  0.003697  25.930
    24150  0.856282  0.204968  0.032841  0.003467  26.250
    27600  0.861248  0.201176  0.032029  0.003328  26.483
    31050  0.866551  0.196827  0.031012  0.003142  26.746
    34500  0.869984  0.194225  0.030298  0.003010  26.920
    37950  0.872213  0.191956  0.029784  0.002953  27.071
    41400  0.875925  0.189184  0.029149  0.002827  27.256
    44850  0.878558  0.186942  0.028523  0.002731  27.422
    48300  0.880932  0.185186  0.027986  0.002656  27.578
    51750  0.882523  0.183493  0.027619  0.002598  27.688
    55200  0.884089  0.181932  0.027247  0.002546  27.802
    58650  0.886567  0.180178  0.026677  0.002459  27.950
    62100  0.887732  0.179113  0.026498  0.002426  28.015
    65550  0.889426  0.177359  0.026078  0.002350  28.152
    69000  0.890314  0.176641  0.025803  0.002315  28.214
    72450  0.891900  0.175447  0.025593  0.002283  28.288
    75900  0.892912  0.174345  0.025341  0.002253  28.384
    79350  0.893520  0.173863  0.025139  0.002222  28.440
    82800  0.894731  0.172482  0.024958  0.002189  28.505
    86250  0.895833  0.171795  0.024714  0.002151  28.590
    89700  0.897414  0.170331  0.024442  0.002102  28.659
    93150  0.898256  0.169580  0.024243  0.002082  28.728
    96600  0.898173  0.169802  0.024233  0.002083  28.713
   100050  0.898872  0.168942  0.024088  0.002064  28.788
   103500  0.899970  0.168124  0.023862  0.002026  28.861
   106950  0.900634  0.167620  0.023724  0.002018  28.897
   110400  0.900960  0.166804  0.023649  0.001995  28.953
   113850  0.901765  0.166236  0.023421  0.001962  28.995
   117300  0.901931  0.165986  0.023416  0.001971  29.016
   120750  0.902832  0.165351  0.023259  0.001946  29.063
   124200  0.903572  0.164659  0.023072  0.001911  29.132
   127650  0.903844  0.164382  0.023067  0.001914  29.147
   131100  0.904621  0.163458  0.022874  0.001897  29.203
   134550  0.905474  0.162734  0.022765  0.001873  29.245
   138000  0.905072  0.163127  0.022842  0.001887  29.230
   141450  0.905626  0.162487  0.022684  0.001860  29.281
   144900  0.906325  0.161783  0.022613  0.001855  29.312
   148350  0.907041  0.161401  0.022479  0.001835  29.356
   151800  0.907002  0.160986  0.022408  0.001820  29.392
   155250  0.907320  0.161056  0.022376  0.001822  29.385
   158700  0.907855  0.160476  0.022270  0.001805  29.416
   162150  0.908670  0.159544  0.022137  0.001788  29.476
   165600  0.909143  0.159121  0.022025  0.001778  29.515
   169050  0.909589  0.158756  0.021955  0.001757  29.544
   172500  0.909743  0.158710  0.021909  0.001753  29.552
   175950  0.909498  0.158914  0.021962  0.001770  29.562
   179400  0.909731  0.158480  0.021879  0.001755  29.579
   182850  0.910575  0.157946  0.021766  0.001729  29.613
   186300  0.910846  0.157322  0.021712  0.001714  29.646
   189750  0.911330  0.157019  0.021583  0.001707  29.692
   193200  0.911195  0.157065  0.021619  0.001711  29.697
   196650  0.911384  0.156819  0.021597  0.001706  29.701
   200100  0.911852  0.156518  0.021447  0.001681  29.743
   203550  0.912005  0.156142  0.021467  0.001696  29.744
   207000  0.912677  0.155818  0.021308  0.001670  29.790
   210450  0.912572  0.155465  0.021320  0.001667  29.791
   213900  0.912327  0.155748  0.021365  0.001672  29.797
   217350  0.912999  0.155070  0.021266  0.001660  29.816
   220800  0.913579  0.154656  0.021153  0.001645  29.862
   224250  0.913582  0.154707  0.021189  0.001655  29.855
   227700  0.913444  0.154833  0.021220  0.001658  29.841
   231150  0.913693  0.154542  0.021088  0.001640  29.880
   234600  0.914174  0.153957  0.021027  0.001624  29.906
   238050  0.914330  0.153912  0.021005  0.001623  29.914
   241500  0.913995  0.154111  0.021072  0.001641  29.887
   244950  0.914854  0.153402  0.020919  0.001612  29.972
   248400  0.915104  0.153173  0.020853  0.001607  29.968
   251850  0.915028  0.152903  0.020823  0.001599  29.991
   255300  0.915389  0.152739  0.020806  0.001595  30.005
   258750  0.914818  0.153071  0.020881  0.001614  29.976
   262200  0.915678  0.152531  0.020760  0.001589  30.027
   265650  0.916111  0.152126  0.020694  0.001580  30.044
   269100  0.915833  0.151947  0.020682  0.001588  30.056
   272550  0.916513  0.151697  0.020583  0.001564  30.084
   276000  0.916244  0.151632  0.020596  0.001573  30.095
   279450  0.916109  0.151762  0.020658  0.001579  30.072
   282900  0.916447  0.151730  0.020609  0.001566  30.072
   286350  0.916574  0.151439  0.020547  0.001566  30.107
   289800  0.916883  0.151146  0.020483  0.001545  30.132
   293250  0.917284  0.150797  0.020412  0.001543  30.164
   296700  0.917489  0.150497  0.020413  0.001545  30.166
   300150  0.917543  0.150448  0.020368  0.001544  30.172
   303600  0.917323  0.150643  0.020401  0.001546  30.162
   307050  0.917273  0.150585  0.020416  0.001553  30.180
   310500  0.917918  0.150174  0.020332  0.001537  30.179
   313950  0.917579  0.150067  0.020344  0.001541  30.194
   317400  0.918321  0.149970  0.020237  0.001523  30.214
   320850  0.918368  0.149722  0.020225  0.001519  30.234
   324300  0.918129  0.149877  0.020275  0.001531  30.213
   327750  0.918593  0.149375  0.020187  0.001514  30.260
   331200  0.918611  0.149207  0.020158  0.001517  30.263
   334650  0.919357  0.148748  0.020029  0.001492  30.319
   338100  0.918726  0.149208  0.020129  0.001501  30.280
   341550  0.918901  0.148845  0.020107  0.001502  30.296
   345000  0.918838  0.148697  0.020090  0.001507  30.298
   348450  0.918852  0.148837  0.020104  0.001507  30.284
   351900  0.919837  0.148033  0.019907  0.001476  30.362
   355350  0.919235  0.148863  0.020053  0.001499  30.312
   358800  0.919856  0.148022  0.019929  0.001483  30.350
   362250  0.919460  0.148276  0.019980  0.001489  30.346
   365700  0.919607  0.148114  0.019948  0.001486  30.354
   369150  0.919885  0.147823  0.019942  0.001482  30.362
   372600  0.919572  0.148330  0.019956  0.001493  30.347
   376050  0.919249  0.148276  0.019998  0.001495  30.345
   379500  0.920169  0.147748  0.019885  0.001477  30.380
   382950  0.920312  0.147355  0.019841  0.001473  30.401
   386400  0.920095  0.147417  0.019845  0.001473  30.391
   389850  0.919956  0.147732  0.019880  0.001478  30.415
   393300  0.920360  0.147618  0.019783  0.001462  30.411


==> supplementary/train_progress/train_log_35perc.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.731544  0.304321  0.072087  0.015188  21.149
     6900  0.774228  0.259259  0.046888  0.006401  23.090
    10350  0.799454  0.243418  0.041933  0.005384  24.059
    13800  0.821369  0.231118  0.038774  0.004710  24.779
    17250  0.834979  0.222031  0.036726  0.004304  25.257
    20700  0.844794  0.215077  0.035215  0.004015  25.626
    24150  0.851140  0.210590  0.034073  0.003793  25.898
    27600  0.856886  0.206239  0.033158  0.003615  26.131
    31050  0.861208  0.203383  0.032266  0.003480  26.354
    34500  0.865212  0.200039  0.031463  0.003337  26.551
    37950  0.868818  0.197472  0.030714  0.003223  26.750
    41400  0.870961  0.195655  0.030245  0.003149  26.869
    44850  0.873012  0.194010  0.029769  0.003085  26.999
    48300  0.875361  0.192141  0.029091  0.002985  27.155
    51750  0.877174  0.190508  0.028759  0.002927  27.254
    55200  0.879599  0.188594  0.028268  0.002857  27.381
    58650  0.880273  0.188438  0.028083  0.002833  27.440
    62100  0.882319  0.186558  0.027594  0.002755  27.570
    65550  0.883502  0.185749  0.027333  0.002734  27.637
    69000  0.885224  0.184295  0.026921  0.002661  27.760
    72450  0.886065  0.183289  0.026828  0.002664  27.793
    75900  0.886797  0.182743  0.026602  0.002616  27.874
    79350  0.887109  0.182454  0.026410  0.002597  27.908
    82800  0.889201  0.180950  0.026130  0.002561  27.985
    86250  0.889884  0.180326  0.026028  0.002529  28.038
    89700  0.890814  0.179444  0.025793  0.002499  28.095
    93150  0.890941  0.179124  0.025713  0.002501  28.119
    96600  0.892006  0.178046  0.025445  0.002463  28.207
   100050  0.892816  0.177658  0.025308  0.002438  28.232
   103500  0.894017  0.176730  0.025171  0.002406  28.281
   106950  0.894715  0.175826  0.024947  0.002369  28.355
   110400  0.895000  0.175866  0.024889  0.002374  28.368
   113850  0.894866  0.175678  0.024887  0.002376  28.365
   117300  0.895879  0.174966  0.024694  0.002351  28.437
   120750  0.897075  0.173937  0.024491  0.002320  28.492
   124200  0.897063  0.173965  0.024434  0.002318  28.504
   127650  0.897637  0.173449  0.024315  0.002311  28.549
   131100  0.898228  0.172838  0.024169  0.002281  28.604
   134550  0.898210  0.172744  0.024174  0.002293  28.597
   138000  0.898986  0.172132  0.023992  0.002269  28.636
   141450  0.899667  0.171488  0.023884  0.002250  28.701
   144900  0.899918  0.171232  0.023805  0.002224  28.724
   148350  0.900453  0.171179  0.023730  0.002214  28.743
   151800  0.900868  0.170653  0.023646  0.002223  28.761
   155250  0.901045  0.170523  0.023622  0.002225  28.783
   158700  0.901223  0.170223  0.023547  0.002206  28.798
   162150  0.901692  0.169781  0.023437  0.002186  28.831
   165600  0.902484  0.169366  0.023317  0.002161  28.869
   169050  0.902451  0.169201  0.023266  0.002165  28.892
   172500  0.902433  0.168979  0.023261  0.002164  28.895
   175950  0.903468  0.168327  0.023129  0.002137  28.956
   179400  0.903298  0.168386  0.023039  0.002128  28.954
   182850  0.904493  0.167291  0.022936  0.002104  29.014
   186300  0.903547  0.168198  0.023030  0.002135  28.978
   189750  0.904391  0.167374  0.022872  0.002110  29.035
   193200  0.904841  0.167009  0.022802  0.002096  29.059
   196650  0.904878  0.167230  0.022804  0.002105  29.048
   200100  0.905247  0.166819  0.022753  0.002095  29.073
   203550  0.906091  0.166251  0.022604  0.002076  29.116
   207000  0.905927  0.166331  0.022599  0.002068  29.120
   210450  0.905956  0.166198  0.022608  0.002073  29.119
   213900  0.906060  0.166148  0.022510  0.002051  29.143
   217350  0.906270  0.165897  0.022495  0.002066  29.150
   220800  0.907114  0.165101  0.022315  0.002031  29.214
   224250  0.906748  0.165121  0.022415  0.002055  29.186
   227700  0.907070  0.165362  0.022352  0.002045  29.198
   231150  0.906900  0.165476  0.022368  0.002037  29.196
   234600  0.908352  0.164219  0.022101  0.002004  29.278
   238050  0.907462  0.164737  0.022237  0.002038  29.242
   241500  0.907681  0.164607  0.022215  0.002026  29.256
   244950  0.908867  0.163812  0.022036  0.001984  29.327
   248400  0.908272  0.163892  0.022065  0.002001  29.303
   251850  0.907876  0.164309  0.022147  0.002016  29.288
   255300  0.908758  0.163615  0.022017  0.002007  29.319
   258750  0.909328  0.162995  0.021784  0.001962  29.395
   262200  0.909085  0.163515  0.021913  0.001987  29.360
   265650  0.909272  0.163329  0.021926  0.001982  29.356
   269100  0.908854  0.163433  0.021901  0.001980  29.353
   272550  0.909647  0.162761  0.021777  0.001962  29.408
   276000  0.910081  0.162658  0.021674  0.001959  29.433
   279450  0.909781  0.162946  0.021762  0.001981  29.407
   282900  0.909726  0.162601  0.021729  0.001959  29.436
   286350  0.910519  0.162280  0.021598  0.001947  29.443
   289800  0.910580  0.162060  0.021538  0.001938  29.480
   293250  0.910912  0.162026  0.021540  0.001932  29.475
   296700  0.910748  0.162007  0.021540  0.001943  29.480
   300150  0.910741  0.161939  0.021533  0.001945  29.494
   303600  0.910823  0.161694  0.021528  0.001942  29.497


==> supplementary/train_progress/train_log_5perc.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.721964  0.305816  0.079881  0.017849  20.702
     6900  0.772647  0.257813  0.046689  0.006361  23.113
    10350  0.800906  0.241681  0.040966  0.005208  24.195
    13800  0.823833  0.228792  0.037657  0.004513  24.956
    17250  0.840235  0.217893  0.035194  0.004023  25.535
    20700  0.848196  0.212528  0.033844  0.003789  25.872
    24150  0.855678  0.207118  0.032743  0.003561  26.177
    27600  0.860229  0.203085  0.031753  0.003380  26.429
    31050  0.863917  0.200053  0.031086  0.003278  26.615
    34500  0.868444  0.196811  0.030235  0.003137  26.819
    37950  0.870715  0.194672  0.029709  0.003048  26.974
    41400  0.874465  0.191954  0.028984  0.002948  27.161
    44850  0.876059  0.190566  0.028588  0.002902  27.263
    48300  0.878319  0.188747  0.028055  0.002814  27.395
    51750  0.880982  0.186571  0.027563  0.002730  27.552
    55200  0.882111  0.185557  0.027217  0.002687  27.629
    58650  0.884241  0.183997  0.026768  0.002623  27.751
    62100  0.885439  0.182982  0.026525  0.002592  27.833
    65550  0.886540  0.182172  0.026178  0.002548  27.931
    69000  0.887629  0.181079  0.025957  0.002518  27.994
    72450  0.889075  0.180078  0.025621  0.002465  28.098
    75900  0.890874  0.178827  0.025388  0.002428  28.172
    79350  0.892139  0.177965  0.025125  0.002396  28.235
    82800  0.892281  0.177718  0.025070  0.002396  28.269
    86250  0.893843  0.176507  0.024764  0.002338  28.355
    89700  0.894446  0.175852  0.024660  0.002329  28.401
    93150  0.895472  0.174906  0.024480  0.002297  28.462
    96600  0.895742  0.174714  0.024374  0.002282  28.480
   100050  0.897286  0.173382  0.024136  0.002244  28.567
   103500  0.896720  0.173816  0.024159  0.002272  28.560
   106950  0.897717  0.172845  0.023926  0.002218  28.641
   110400  0.898075  0.172806  0.023931  0.002226  28.644
   113850  0.899156  0.171656  0.023707  0.002181  28.732
   117300  0.899599  0.171037  0.023586  0.002169  28.746
   120750  0.900084  0.171135  0.023526  0.002161  28.772
   124200  0.900876  0.170498  0.023418  0.002156  28.807
   127650  0.901305  0.170004  0.023319  0.002136  28.842
   131100  0.901476  0.170106  0.023252  0.002124  28.870
   134550  0.901971  0.169647  0.023143  0.002115  28.888
   138000  0.902213  0.168931  0.023074  0.002096  28.940
   141450  0.903016  0.168461  0.022955  0.002076  28.984
   144900  0.903329  0.168279  0.022927  0.002081  28.974
   148350  0.904141  0.167610  0.022819  0.002055  29.043
   151800  0.904360  0.167198  0.022675  0.002035  29.072
   155250  0.904494  0.167100  0.022639  0.002032  29.080
   158700  0.904704  0.167002  0.022641  0.002033  29.078
   162150  0.905059  0.166719  0.022568  0.002025  29.121
   165600  0.905618  0.166058  0.022461  0.002013  29.147
   169050  0.906128  0.165758  0.022345  0.001991  29.199
   172500  0.906430  0.165151  0.022245  0.001979  29.225
   175950  0.906214  0.165601  0.022311  0.001988  29.221
   179400  0.906658  0.165055  0.022154  0.001972  29.240
   182850  0.907159  0.164817  0.022117  0.001958  29.276
   186300  0.907364  0.164743  0.022137  0.001959  29.259
   189750  0.907507  0.164350  0.022076  0.001954  29.304
   193200  0.908165  0.163871  0.021937  0.001935  29.342
   196650  0.908030  0.163987  0.021957  0.001937  29.329
   200100  0.908595  0.163396  0.021821  0.001919  29.380
   203550  0.908647  0.163423  0.021791  0.001920  29.391
   207000  0.908181  0.163534  0.021831  0.001918  29.382
   210450  0.908922  0.163016  0.021793  0.001911  29.398
   213900  0.908735  0.163161  0.021805  0.001912  29.396
   217350  0.909725  0.162257  0.021649  0.001889  29.452
   220800  0.910199  0.162163  0.021548  0.001875  29.489
   224250  0.909673  0.162395  0.021626  0.001893  29.455
   227700  0.910559  0.161883  0.021515  0.001868  29.500
   231150  0.910818  0.161237  0.021405  0.001851  29.536
   234600  0.910212  0.161936  0.021530  0.001872  29.495
   238050  0.911347  0.161000  0.021339  0.001841  29.547
   241500  0.911053  0.161044  0.021388  0.001855  29.552
   244950  0.911333  0.160841  0.021308  0.001841  29.584
   248400  0.911435  0.160869  0.021293  0.001841  29.574
   251850  0.911311  0.160783  0.021323  0.001839  29.581
   255300  0.911856  0.160369  0.021194  0.001831  29.625
   258750  0.911249  0.160855  0.021313  0.001838  29.586
   262200  0.911394  0.160697  0.021273  0.001840  29.605
   265650  0.911740  0.160319  0.021216  0.001826  29.615
   269100  0.911820  0.160376  0.021184  0.001822  29.630
   272550  0.912786  0.159664  0.021061  0.001812  29.680
   276000  0.912551  0.159671  0.021121  0.001819  29.667
   279450  0.913129  0.159035  0.020969  0.001793  29.701
   282900  0.912945  0.159519  0.021017  0.001807  29.684
   286350  0.912830  0.159220  0.021048  0.001809  29.703
   289800  0.913012  0.159331  0.020994  0.001795  29.691
   293250  0.913004  0.159207  0.020940  0.001786  29.726
   296700  0.913342  0.159050  0.020934  0.001790  29.727
   300150  0.913729  0.158739  0.020835  0.001770  29.753
   303600  0.913660  0.158656  0.020873  0.001781  29.745
   307050  0.914210  0.158169  0.020762  0.001759  29.800
   310500  0.913941  0.158248  0.020806  0.001766  29.781
   313950  0.914436  0.158026  0.020750  0.001767  29.793
   317400  0.914062  0.158327  0.020773  0.001758  29.777
   320850  0.914238  0.158128  0.020785  0.001768  29.801
   324300  0.914461  0.157658  0.020654  0.001750  29.829
   327750  0.914928  0.157355  0.020625  0.001746  29.866
   331200  0.914797  0.157373  0.020601  0.001743  29.862
   334650  0.915164  0.157392  0.020542  0.001732  29.866
   338100  0.914881  0.157745  0.020678  0.001749  29.843
   341550  0.915055  0.157196  0.020577  0.001742  29.873
   345000  0.915259  0.157043  0.020576  0.001732  29.887
   348450  0.915467  0.156966  0.020536  0.001733  29.879
   351900  0.915779  0.156751  0.020451  0.001716  29.915
   355350  0.915835  0.156906  0.020465  0.001720  29.917
   358800  0.915959  0.156522  0.020383  0.001706  29.933
   362250  0.915890  0.156746  0.020415  0.001714  29.928
   365700  0.916030  0.156246  0.020411  0.001715  29.938
   369150  0.915647  0.156855  0.020436  0.001725  29.926
   372600  0.915985  0.156558  0.020399  0.001716  29.915
   376050  0.915828  0.156518  0.020368  0.001709  29.941
   379500  0.916720  0.155709  0.020246  0.001690  29.987
   382950  0.916273  0.156137  0.020341  0.001704  29.945
   386400  0.916381  0.156142  0.020287  0.001707  29.961
   389850  0.916383  0.156202  0.020302  0.001704  29.956
   393300  0.916762  0.155838  0.020199  0.001690  29.985
   396750  0.917192  0.155389  0.020135  0.001680  30.016
   400200  0.916849  0.155692  0.020197  0.001689  29.999
   403650  0.916532  0.155838  0.020221  0.001686  29.986
   407100  0.917103  0.155301  0.020145  0.001674  30.025
   410550  0.917172  0.155371  0.020149  0.001680  30.029
   414000  0.917244  0.155184  0.020059  0.001672  30.057
   417450  0.917362  0.155114  0.020101  0.001672  30.047
   420900  0.917487  0.154957  0.020070  0.001668  30.045
   424350  0.917586  0.154891  0.020056  0.001661  30.063
   427800  0.917674  0.155025  0.020019  0.001659  30.061
   431250  0.917198  0.154922  0.020098  0.001681  30.074
   434700  0.917399  0.154986  0.020032  0.001666  30.065
   438150  0.918058  0.154485  0.019945  0.001650  30.086
   441600  0.917738  0.154981  0.019994  0.001663  30.073
   445050  0.917444  0.155073  0.020038  0.001671  30.061
   448500  0.918643  0.154198  0.019856  0.001643  30.132
   451950  0.917942  0.154279  0.019910  0.001658  30.123
   455400  0.918074  0.154511  0.019947  0.001656  30.095
   458850  0.918189  0.154247  0.019875  0.001648  30.133
   462300  0.918598  0.153798  0.019829  0.001642  30.139
   465750  0.917850  0.154489  0.019848  0.001649  30.129
   469200  0.918115  0.154266  0.019866  0.001644  30.122
   472650  0.918435  0.154056  0.019830  0.001634  30.147
   476100  0.918806  0.153769  0.019813  0.001626  30.150
   479550  0.918863  0.153830  0.019788  0.001634  30.154
   483000  0.918507  0.154038  0.019787  0.001633  30.184
   486450  0.918838  0.153839  0.019802  0.001635  30.154
   489900  0.918856  0.153765  0.019762  0.001625  30.166
   493350  0.918845  0.153670  0.019805  0.001631  30.182
   496800  0.918684  0.153934  0.019750  0.001628  30.189
   500250  0.918682  0.153708  0.019745  0.001627  30.185
   503700  0.919235  0.153302  0.019699  0.001621  30.205
   507150  0.919888  0.152844  0.019568  0.001598  30.242
   510600  0.918795  0.153582  0.019730  0.001632  30.189
   514050  0.919556  0.152852  0.019561  0.001600  30.234
   517500  0.919340  0.153237  0.019638  0.001604  30.216


==> supplementary/train_progress/train_log_corr19_extra.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.903311  0.172118  0.025045  0.002511  28.129
     6900  0.908455  0.168340  0.024055  0.002313  28.524
    10350  0.909960  0.166946  0.023733  0.002259  28.661
    13800  0.911007  0.166129  0.023403  0.002202  28.752
    17250  0.911203  0.165930  0.023253  0.002193  28.795
    20700  0.911778  0.165283  0.023143  0.002172  28.853
    24150  0.912416  0.164863  0.022964  0.002152  28.918
    27600  0.913343  0.164401  0.022766  0.002109  28.972
    31050  0.913332  0.163958  0.022752  0.002104  28.999
    34500  0.913800  0.163583  0.022667  0.002090  29.022
    37950  0.913998  0.163435  0.022572  0.002090  29.049
    41400  0.914221  0.163253  0.022479  0.002067  29.069
    44850  0.914197  0.163319  0.022462  0.002070  29.077
    48300  0.914327  0.163049  0.022439  0.002070  29.094
    51750  0.914507  0.162884  0.022369  0.002064  29.111
    55200  0.914941  0.162461  0.022369  0.002053  29.140
    58650  0.914870  0.162344  0.022270  0.002037  29.148
    62100  0.915511  0.161964  0.022154  0.002026  29.202
    65550  0.914997  0.162364  0.022205  0.002041  29.187
    69000  0.916010  0.161676  0.022047  0.002017  29.230
    72450  0.915376  0.162068  0.022163  0.002035  29.193
    75900  0.915880  0.161724  0.022021  0.002018  29.228
    79350  0.915822  0.161566  0.022038  0.002009  29.227
    82800  0.915218  0.162269  0.022108  0.002029  29.207
    86250  0.915663  0.161815  0.021991  0.002011  29.242
    89700  0.916058  0.161448  0.021954  0.002008  29.276
    93150  0.916021  0.161226  0.021950  0.002005  29.286
    96600  0.915600  0.161847  0.021979  0.002008  29.256
   100050  0.916576  0.160792  0.021837  0.001994  29.314
   103500  0.916142  0.161311  0.021875  0.001996  29.279
   106950  0.916575  0.161066  0.021824  0.001994  29.315
   110400  0.916870  0.160913  0.021756  0.001985  29.317
   113850  0.917548  0.160260  0.021638  0.001970  29.377
   117300  0.916919  0.160407  0.021714  0.001979  29.346
   120750  0.917493  0.160399  0.021645  0.001966  29.363
   124200  0.917065  0.160568  0.021654  0.001965  29.366
   127650  0.917102  0.160519  0.021717  0.001979  29.353
   131100  0.917427  0.160310  0.021650  0.001973  29.357
   134550  0.917218  0.160289  0.021611  0.001969  29.371
   138000  0.917361  0.160292  0.021604  0.001966  29.406
   141450  0.917170  0.160250  0.021602  0.001965  29.384
   144900  0.918245  0.159512  0.021429  0.001926  29.435
   148350  0.917920  0.159971  0.021464  0.001937  29.426
   151800  0.917343  0.160172  0.021553  0.001958  29.404
   155250  0.917597  0.159809  0.021519  0.001954  29.423
   158700  0.917773  0.159746  0.021471  0.001950  29.438
   162150  0.918336  0.159337  0.021370  0.001934  29.452
   165600  0.918135  0.159534  0.021413  0.001922  29.460
   169050  0.917961  0.159552  0.021387  0.001939  29.451
   172500  0.917891  0.159612  0.021422  0.001939  29.461
   175950  0.917717  0.159535  0.021400  0.001934  29.446
   179400  0.918521  0.159042  0.021275  0.001914  29.507
   182850  0.917525  0.159581  0.021392  0.001942  29.441
   186300  0.917823  0.159524  0.021387  0.001933  29.448
   189750  0.918912  0.158758  0.021231  0.001892  29.514
   193200  0.918687  0.159090  0.021221  0.001906  29.515
   196650  0.918423  0.159306  0.021292  0.001921  29.499
   200100  0.918096  0.159409  0.021282  0.001923  29.500
   203550  0.918917  0.158860  0.021180  0.001908  29.536
   207000  0.918425  0.158751  0.021211  0.001913  29.514
   210450  0.918324  0.158975  0.021243  0.001924  29.528
   213900  0.918688  0.158790  0.021210  0.001915  29.536
   217350  0.918485  0.158664  0.021171  0.001916  29.527
   220800  0.918922  0.158807  0.021166  0.001906  29.527
   224250  0.919014  0.158629  0.021155  0.001911  29.541
   227700  0.918879  0.158896  0.021140  0.001909  29.527
   231150  0.919300  0.158622  0.021110  0.001906  29.554
   234600  0.919035  0.158604  0.021069  0.001888  29.565
   238050  0.918598  0.158910  0.021179  0.001922  29.524
   241500  0.918602  0.159042  0.021171  0.001919  29.534
   244950  0.919259  0.158329  0.021020  0.001894  29.573
   248400  0.918996  0.158733  0.021119  0.001909  29.546
   251850  0.918612  0.159103  0.021115  0.001918  29.552
   255300  0.919145  0.158286  0.021037  0.001895  29.570
   258750  0.919077  0.158571  0.021002  0.001891  29.585
   262200  0.919183  0.158502  0.021045  0.001901  29.580
   265650  0.919226  0.158400  0.021026  0.001892  29.586
   269100  0.919250  0.158190  0.020984  0.001888  29.592
   272550  0.919187  0.158438  0.021034  0.001900  29.573
   276000  0.919687  0.157769  0.020931  0.001878  29.623
   279450  0.919514  0.158282  0.020969  0.001897  29.602
   282900  0.919214  0.158204  0.021025  0.001897  29.586
   286350  0.920074  0.157687  0.020824  0.001872  29.656
   289800  0.919924  0.157774  0.020883  0.001878  29.625
   293250  0.919292  0.158394  0.020918  0.001886  29.614
   296700  0.919359  0.158138  0.020947  0.001884  29.604
   300150  0.919734  0.157722  0.020902  0.001888  29.639
   303600  0.919060  0.158340  0.020946  0.001896  29.605
   307050  0.919876  0.157818  0.020863  0.001879  29.637
   310500  0.919657  0.157833  0.020905  0.001889  29.637
   313950  0.919592  0.157859  0.020861  0.001879  29.636
   317400  0.919231  0.158074  0.020929  0.001884  29.612
   320850  0.920017  0.157687  0.020781  0.001871  29.659
   324300  0.920385  0.157295  0.020701  0.001854  29.687
   327750  0.920374  0.157415  0.020751  0.001861  29.669
   331200  0.920237  0.157324  0.020733  0.001862  29.677
   334650  0.919641  0.157914  0.020836  0.001880  29.643
   338100  0.920237  0.157472  0.020710  0.001853  29.670
   341550  0.920091  0.157665  0.020747  0.001869  29.675
   345000  0.920458  0.157279  0.020692  0.001860  29.688
   348450  0.920340  0.157316  0.020719  0.001867  29.675
   351900  0.920281  0.157356  0.020663  0.001853  29.688
   355350  0.920782  0.156844  0.020590  0.001851  29.725
   358800  0.920269  0.157348  0.020704  0.001870  29.697
   362250  0.920063  0.157391  0.020752  0.001880  29.681
   365700  0.920453  0.157188  0.020619  0.001840  29.704
   369150  0.920668  0.157026  0.020618  0.001837  29.727
   372600  0.920248  0.157097  0.020679  0.001865  29.685
   376050  0.920736  0.156878  0.020605  0.001851  29.727
   379500  0.920549  0.156938  0.020634  0.001850  29.705
   382950  0.920387  0.157287  0.020604  0.001843  29.713
   386400  0.920231  0.157244  0.020655  0.001854  29.694
   389850  0.920678  0.157112  0.020572  0.001833  29.723
   393300  0.921122  0.156875  0.020524  0.001832  29.738
   396750  0.920109  0.157199  0.020699  0.001875  29.717
   400200  0.920371  0.157041  0.020639  0.001863  29.713
   403650  0.920346  0.157170  0.020622  0.001853  29.727
   407100  0.920572  0.156906  0.020569  0.001848  29.742
   410550  0.921069  0.156683  0.020547  0.001841  29.750
   414000  0.920497  0.156819  0.020615  0.001861  29.725
   417450  0.920375  0.157293  0.020624  0.001864  29.711
   420900  0.920581  0.156927  0.020574  0.001839  29.726
   424350  0.920771  0.156792  0.020526  0.001841  29.742
   427800  0.920740  0.156997  0.020584  0.001852  29.723
   431250  0.920718  0.156711  0.020510  0.001845  29.755
   434700  0.920878  0.156720  0.020469  0.001836  29.758
   438150  0.921210  0.156739  0.020420  0.001811  29.766
   441600  0.920839  0.156548  0.020547  0.001852  29.754
   445050  0.920735  0.156637  0.020509  0.001842  29.767
   448500  0.921036  0.156435  0.020412  0.001818  29.776
   451950  0.921084  0.156643  0.020465  0.001838  29.761
   455400  0.920919  0.156645  0.020504  0.001840  29.764
   458850  0.920701  0.156723  0.020510  0.001849  29.744
   462300  0.921156  0.156496  0.020463  0.001831  29.774
   465750  0.921094  0.156357  0.020428  0.001834  29.796
   469200  0.921130  0.156407  0.020434  0.001835  29.780
   472650  0.921263  0.156461  0.020418  0.001818  29.783
   476100  0.921191  0.156343  0.020425  0.001836  29.798
   479550  0.921511  0.156184  0.020344  0.001813  29.807
   483000  0.920737  0.156908  0.020537  0.001861  29.738
   486450  0.921197  0.156257  0.020417  0.001832  29.799
   489900  0.920873  0.156489  0.020449  0.001835  29.771
   493350  0.921213  0.156148  0.020368  0.001820  29.795
   496800  0.921294  0.156202  0.020325  0.001813  29.808
   500250  0.920953  0.156435  0.020398  0.001825  29.770
   503700  0.921211  0.156339  0.020381  0.001835  29.802
   507150  0.921342  0.156145  0.020369  0.001828  29.813
   510600  0.920633  0.156674  0.020513  0.001849  29.749
   514050  0.921701  0.155981  0.020315  0.001814  29.825
   517500  0.921175  0.156462  0.020419  0.001833  29.779
   520950  0.920686  0.156731  0.020453  0.001852  29.778
   524400  0.921577  0.156126  0.020320  0.001820  29.810
   527850  0.921164  0.156319  0.020385  0.001833  29.800
   531300  0.922015  0.155654  0.020226  0.001801  29.866
   534750  0.921345  0.156463  0.020339  0.001825  29.805
   538200  0.921729  0.155854  0.020260  0.001803  29.843
   541650  0.921401  0.156097  0.020339  0.001829  29.820
   545100  0.921795  0.155899  0.020243  0.001802  29.848
   548550  0.921677  0.155783  0.020256  0.001811  29.837
   552000  0.921746  0.156067  0.020248  0.001809  29.839
   555450  0.922181  0.155396  0.020194  0.001805  29.858
   558900  0.921571  0.155857  0.020210  0.001806  29.868
   562350  0.921746  0.155813  0.020207  0.001797  29.845
   565800  0.921482  0.156150  0.020307  0.001834  29.836
   569250  0.921705  0.155701  0.020226  0.001801  29.856
   572700  0.921329  0.156178  0.020266  0.001815  29.826
   576150  0.921845  0.155648  0.020179  0.001788  29.869
   579600  0.921506  0.156263  0.020291  0.001819  29.823
   583050  0.921528  0.155907  0.020257  0.001819  29.839
   586500  0.922002  0.155573  0.020163  0.001795  29.873
   589950  0.921710  0.155887  0.020203  0.001803  29.851
   593400  0.922158  0.155368  0.020150  0.001780  29.892
   596850  0.922095  0.155590  0.020174  0.001793  29.873
   600300  0.922574  0.155349  0.020099  0.001775  29.891
   603750  0.922001  0.155578  0.020160  0.001795  29.878
   607200  0.922294  0.155335  0.020090  0.001784  29.904
   610650  0.921785  0.155707  0.020197  0.001813  29.876
   614100  0.921977  0.155540  0.020153  0.001785  29.886
   617550  0.922090  0.155589  0.020154  0.001803  29.885
   621000  0.921945  0.155712  0.020180  0.001798  29.875
   624450  0.921645  0.155774  0.020181  0.001801  29.852
   627900  0.922262  0.155229  0.020086  0.001781  29.894
   631350  0.922041  0.155683  0.020148  0.001792  29.892
   634800  0.922497  0.155293  0.020077  0.001782  29.909
   638250  0.922638  0.154996  0.019986  0.001764  29.924
   641700  0.922098  0.155597  0.020137  0.001787  29.881
   645150  0.922055  0.155679  0.020148  0.001797  29.876
   648600  0.922112  0.155320  0.020119  0.001790  29.898
   652050  0.922748  0.155108  0.020028  0.001774  29.912
   655500  0.922178  0.155348  0.020095  0.001801  29.915
   658950  0.922042  0.155417  0.020101  0.001796  29.894
   662400  0.921981  0.155343  0.020129  0.001804  29.891
   665850  0.922735  0.154887  0.020030  0.001779  29.931
   669300  0.922101  0.155820  0.020138  0.001811  29.878
   672750  0.922187  0.155725  0.020083  0.001775  29.888
   676200  0.922223  0.155603  0.020092  0.001789  29.899
   679650  0.922223  0.155493  0.020115  0.001790  29.884
   683100  0.922487  0.155144  0.020047  0.001789  29.907
   686550  0.922285  0.155204  0.020060  0.001797  29.905
   690000  0.922814  0.154980  0.019995  0.001779  29.937
   693450  0.921925  0.155570  0.020093  0.001790  29.882
   696900  0.922483  0.155126  0.020047  0.001784  29.916
   700350  0.922169  0.155291  0.020069  0.001790  29.904
   703800  0.922116  0.155402  0.020052  0.001784  29.908
   707250  0.922324  0.155289  0.020084  0.001800  29.916
   710700  0.921970  0.155626  0.020133  0.001801  29.902
   714150  0.922266  0.155310  0.020027  0.001777  29.935
   717600  0.922575  0.155063  0.019999  0.001771  29.933
   721050  0.922203  0.155372  0.020080  0.001801  29.895
   724500  0.922385  0.155005  0.020031  0.001798  29.931
   727950  0.922666  0.154762  0.019969  0.001783  29.953
   731400  0.922475  0.154984  0.019977  0.001778  29.942
   734850  0.922338  0.155001  0.020030  0.001783  29.912
   738300  0.922534  0.155024  0.019965  0.001779  29.938
   741750  0.922027  0.155304  0.020064  0.001802  29.912
   745200  0.922326  0.154928  0.020002  0.001783  29.939
   748650  0.922367  0.155152  0.020011  0.001781  29.911
   752100  0.922603  0.154998  0.019998  0.001776  29.935
   755550  0.922558  0.155404  0.019988  0.001770  29.923
   759000  0.922364  0.155061  0.019997  0.001781  29.919
   762450  0.922651  0.154824  0.019922  0.001773  29.964
   765900  0.923184  0.154720  0.019868  0.001759  29.973
   769350  0.923041  0.154481  0.019839  0.001755  29.979
   772800  0.922544  0.155189  0.019984  0.001783  29.937
   776250  0.922503  0.154998  0.019968  0.001780  29.937
   779700  0.922857  0.154778  0.019938  0.001773  29.956
   783150  0.922710  0.154833  0.019949  0.001793  29.937
   786600  0.923001  0.154623  0.019915  0.001769  29.955
   790050  0.922737  0.154929  0.019943  0.001778  29.952
   793500  0.922537  0.154932  0.019957  0.001784  29.941
   796950  0.922530  0.155062  0.019972  0.001787  29.943
   800400  0.923206  0.154412  0.019848  0.001755  29.990
   803850  0.922971  0.154534  0.019878  0.001759  29.964
   807300  0.922489  0.155033  0.019970  0.001781  29.944
   810750  0.922667  0.154914  0.019954  0.001782  29.950
   814200  0.923147  0.154560  0.019885  0.001772  29.999
   817650  0.922975  0.154721  0.019920  0.001775  29.963
   821100  0.922696  0.154850  0.019921  0.001770  29.952
   824550  0.922611  0.154821  0.019915  0.001773  29.964
   828000  0.922567  0.154988  0.019947  0.001782  29.948
   831450  0.922942  0.154594  0.019876  0.001767  29.978
   834900  0.922785  0.154838  0.019926  0.001763  29.965
   838350  0.922832  0.154531  0.019892  0.001770  29.982
   841800  0.922736  0.154946  0.019925  0.001766  29.955
   845250  0.922917  0.154584  0.019834  0.001763  29.982
   848700  0.922878  0.154490  0.019906  0.001773  29.973
   852150  0.923032  0.154544  0.019860  0.001758  29.977
   855600  0.922943  0.154655  0.019865  0.001776  29.992
   859050  0.923064  0.154313  0.019797  0.001760  29.996
   862500  0.922946  0.154315  0.019825  0.001765  29.993
   865950  0.922986  0.154729  0.019869  0.001773  29.975
   869400  0.922766  0.154733  0.019892  0.001773  29.960
   872850  0.923375  0.154240  0.019813  0.001748  30.004
   876300  0.922949  0.154474  0.019855  0.001773  29.987
   879750  0.923095  0.154343  0.019860  0.001769  29.999
   883200  0.923199  0.154551  0.019823  0.001758  29.988
   886650  0.922657  0.154667  0.019912  0.001781  29.972
   890100  0.922902  0.154844  0.019898  0.001775  29.969
   893550  0.923428  0.154291  0.019764  0.001752  30.008
   897000  0.923004  0.154683  0.019849  0.001763  29.977
   900450  0.922824  0.154757  0.019856  0.001771  29.967
   903900  0.923528  0.154070  0.019749  0.001749  30.030
   907350  0.922635  0.154704  0.019871  0.001781  29.975
   910800  0.922689  0.154960  0.019907  0.001777  29.962
   914250  0.923324  0.154406  0.019805  0.001758  29.992
   917700  0.923064  0.154708  0.019840  0.001760  29.993
   921150  0.923096  0.154503  0.019837  0.001769  29.995
   924600  0.923796  0.154019  0.019722  0.001741  30.029
   928050  0.923020  0.154450  0.019800  0.001757  29.990
   931500  0.923357  0.154243  0.019792  0.001761  30.014
   934950  0.922968  0.154649  0.019815  0.001762  29.989
   938400  0.923080  0.154366  0.019800  0.001755  30.001
   941850  0.922972  0.154575  0.019818  0.001773  29.990
   945300  0.923414  0.154116  0.019770  0.001758  30.022
   948750  0.923687  0.153973  0.019676  0.001751  30.035
   952200  0.923398  0.154087  0.019735  0.001744  30.016
   955650  0.922936  0.154404  0.019792  0.001762  30.009
   959100  0.922983  0.154538  0.019828  0.001769  29.988
   962550  0.923285  0.154086  0.019725  0.001749  30.028
   966000  0.923201  0.154245  0.019735  0.001740  30.017
   969450  0.923375  0.154470  0.019762  0.001755  30.002
   972900  0.922900  0.154590  0.019787  0.001757  29.994
   976350  0.923637  0.153919  0.019694  0.001749  30.033
   979800  0.923390  0.154188  0.019734  0.001762  30.015
   983250  0.922909  0.154321  0.019794  0.001769  30.013
   986700  0.923707  0.154105  0.019717  0.001744  30.036
   990150  0.923318  0.154216  0.019719  0.001755  30.014
   993600  0.923543  0.154072  0.019736  0.001753  30.012
   997050  0.923915  0.153765  0.019698  0.001742  30.034
  1000500  0.923470  0.154068  0.019751  0.001757  30.041
  1003950  0.923459  0.154081  0.019724  0.001744  30.035
  1007400  0.923329  0.154384  0.019766  0.001758  30.029
  1010850  0.923229  0.154217  0.019779  0.001766  30.012
  1014300  0.923491  0.154085  0.019739  0.001755  30.019
  1017750  0.923538  0.153921  0.019648  0.001731  30.066
  1021200  0.923418  0.154272  0.019723  0.001751  30.027
  1024650  0.923422  0.154187  0.019733  0.001762  30.032
  1028100  0.922688  0.154870  0.019880  0.001778  29.978
  1031550  0.923760  0.154021  0.019605  0.001717  30.047
  1035000  0.923535  0.153898  0.019723  0.001753  30.040
  1038450  0.923474  0.154359  0.019762  0.001762  30.009
  1041900  0.923947  0.153614  0.019626  0.001729  30.069
  1045350  0.923452  0.154100  0.019657  0.001747  30.052
  1048800  0.923595  0.154057  0.019656  0.001740  30.031
  1052250  0.923711  0.153871  0.019664  0.001745  30.029
  1055700  0.923729  0.153728  0.019687  0.001750  30.059
  1059150  0.923155  0.154182  0.019726  0.001755  30.028
  1062600  0.923503  0.154006  0.019709  0.001749  30.039
  1066050  0.923920  0.153617  0.019615  0.001735  30.071
  1069500  0.923096  0.154288  0.019700  0.001749  30.029
  1072950  0.923396  0.154067  0.019687  0.001750  30.043
  1076400  0.924116  0.153438  0.019559  0.001728  30.096
  1079850  0.923457  0.154067  0.019726  0.001762  30.049
  1083300  0.923553  0.153718  0.019622  0.001740  30.056
  1086750  0.923819  0.153723  0.019649  0.001729  30.065
  1090200  0.924112  0.153381  0.019555  0.001727  30.095
  1093650  0.923511  0.154025  0.019680  0.001755  30.045
  1097100  0.923761  0.153780  0.019641  0.001734  30.058
  1100550  0.923940  0.153804  0.019634  0.001739  30.050
  1104000  0.923770  0.153913  0.019634  0.001733  30.072
  1107450  0.924191  0.153471  0.019546  0.001722  30.081
  1110900  0.923659  0.153977  0.019616  0.001738  30.056
  1114350  0.924271  0.153469  0.019558  0.001726  30.100
  1117800  0.924165  0.153527  0.019583  0.001734  30.079
  1121250  0.923637  0.153781  0.019600  0.001733  30.074
  1124700  0.923889  0.153712  0.019600  0.001743  30.087
  1128150  0.923915  0.153646  0.019600  0.001736  30.065
  1131600  0.923710  0.153823  0.019630  0.001743  30.064
  1135050  0.923252  0.154228  0.019723  0.001765  30.017
  1138500  0.923633  0.153734  0.019628  0.001739  30.073
  1141950  0.923707  0.153842  0.019615  0.001746  30.065
  1145400  0.924017  0.153825  0.019576  0.001726  30.066
  1148850  0.924335  0.153515  0.019569  0.001732  30.081
  1152300  0.923856  0.153508  0.019562  0.001738  30.083
  1155750  0.924033  0.153734  0.019575  0.001736  30.081
  1159200  0.923820  0.153589  0.019570  0.001734  30.085
  1162650  0.923615  0.153942  0.019641  0.001748  30.043
  1166100  0.924196  0.153472  0.019532  0.001729  30.096
  1169550  0.924135  0.153627  0.019555  0.001729  30.090
  1173000  0.923919  0.153859  0.019584  0.001737  30.068
  1176450  0.923966  0.153433  0.019596  0.001740  30.080
  1179900  0.924356  0.153360  0.019499  0.001722  30.110
  1183350  0.923869  0.153831  0.019548  0.001729  30.070
  1186800  0.924247  0.153477  0.019542  0.001723  30.089
  1190250  0.924116  0.153439  0.019551  0.001730  30.100
  1193700  0.924056  0.153448  0.019552  0.001732  30.100
  1197150  0.923524  0.154049  0.019657  0.001749  30.045
  1200600  0.924376  0.153588  0.019557  0.001741  30.098
  1204050  0.924192  0.153444  0.019498  0.001723  30.121
  1207500  0.924006  0.153514  0.019549  0.001740  30.086
  1210950  0.923748  0.153679  0.019603  0.001735  30.078
  1214400  0.923655  0.153895  0.019585  0.001752  30.075
  1217850  0.923764  0.153770  0.019586  0.001743  30.088
  1221300  0.924018  0.153528  0.019529  0.001735  30.099
  1224750  0.924148  0.153512  0.019491  0.001731  30.103
  1228200  0.924577  0.153195  0.019474  0.001724  30.129
  1231650  0.923727  0.153755  0.019589  0.001740  30.085
  1235100  0.924628  0.153053  0.019417  0.001704  30.127
  1238550  0.923730  0.153821  0.019623  0.001737  30.049
  1242000  0.923835  0.153329  0.019550  0.001734  30.096
  1245450  0.924021  0.153360  0.019541  0.001731  30.089
  1248900  0.924122  0.153543  0.019510  0.001724  30.109
  1252350  0.923413  0.154025  0.019659  0.001757  30.047
  1255800  0.924231  0.153439  0.019526  0.001737  30.096
  1259250  0.923759  0.153688  0.019514  0.001729  30.097
  1262700  0.923842  0.153819  0.019584  0.001752  30.081
  1266150  0.924486  0.153005  0.019423  0.001718  30.137
  1269600  0.924279  0.153350  0.019489  0.001722  30.113
  1273050  0.924641  0.153211  0.019450  0.001720  30.119
  1276500  0.923811  0.153473  0.019547  0.001731  30.102
  1279950  0.924613  0.153253  0.019441  0.001716  30.111
  1283400  0.924464  0.153213  0.019434  0.001711  30.124
  1286850  0.924121  0.153441  0.019504  0.001723  30.117
  1290300  0.924280  0.153312  0.019468  0.001722  30.120
  1293750  0.923934  0.153653  0.019576  0.001753  30.085
  1297200  0.923927  0.153456  0.019506  0.001721  30.095
  1300650  0.924466  0.153132  0.019449  0.001723  30.134
  1304100  0.924421  0.153047  0.019449  0.001710  30.130
  1307550  0.924336  0.153324  0.019484  0.001726  30.126
  1311000  0.924014  0.153405  0.019495  0.001731  30.105
  1314450  0.924158  0.153502  0.019520  0.001731  30.103
  1317900  0.924739  0.152990  0.019388  0.001705  30.149
  1321350  0.924101  0.153393  0.019497  0.001727  30.109
  1324800  0.924187  0.153234  0.019490  0.001727  30.116
  1328250  0.924139  0.153380  0.019505  0.001729  30.125
  1331700  0.924569  0.153123  0.019431  0.001712  30.125
  1335150  0.924521  0.152971  0.019433  0.001715  30.141


==> supplementary/train_progress/val_log_0_1perc.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.732846  0.296448  0.065933  0.015076  22.160
     6900  0.782763  0.253292  0.036721  0.004997  24.280
    10350  0.803710  0.245955  0.033602  0.004346  25.006
    13800  0.819110  0.241706  0.031703  0.003958  25.488
    17250  0.830212  0.237661  0.030373  0.003658  25.883
    20700  0.835293  0.236183  0.029733  0.003541  26.049
    24150  0.837737  0.236474  0.029211  0.003459  26.147
    27600  0.843063  0.233683  0.028503  0.003328  26.323
    31050  0.840943  0.237214  0.028870  0.003383  26.247
    34500  0.843802  0.235529  0.028401  0.003312  26.354
    37950  0.843850  0.236780  0.028443  0.003340  26.345
    41400  0.845518  0.235671  0.028090  0.003275  26.433
    44850  0.845631  0.236835  0.028045  0.003270  26.423
    48300  0.846966  0.236556  0.027953  0.003252  26.449
    51750  0.848152  0.236589  0.027812  0.003239  26.497
    55200  0.846651  0.237793  0.027956  0.003271  26.458
    58650  0.848541  0.236795  0.027747  0.003229  26.512
    62100  0.848829  0.237489  0.027739  0.003243  26.498
    65550  0.847964  0.237943  0.027705  0.003244  26.490
    69000  0.848939  0.237317  0.027558  0.003222  26.532
    72450  0.849969  0.237910  0.027511  0.003220  26.534
    75900  0.848919  0.238882  0.027606  0.003222  26.516
    79350  0.849547  0.239147  0.027691  0.003253  26.467
    82800  0.850820  0.237987  0.027335  0.003198  26.582
    86250  0.851634  0.238278  0.027298  0.003191  26.546
    89700  0.850783  0.239380  0.027480  0.003228  26.502
    93150  0.850960  0.239287  0.027478  0.003222  26.542
    96600  0.852935  0.238409  0.027204  0.003166  26.584
   100050  0.851739  0.239431  0.027305  0.003194  26.547
   103500  0.853007  0.238756  0.027124  0.003164  26.594
   106950  0.852322  0.239446  0.027197  0.003176  26.570
   110400  0.852443  0.240079  0.027147  0.003182  26.593
   113850  0.851348  0.240225  0.027322  0.003208  26.554
   117300  0.851090  0.240740  0.027339  0.003208  26.555
   120750  0.852897  0.240015  0.027178  0.003178  26.579
   124200  0.852260  0.241135  0.027219  0.003197  26.561
   127650  0.852959  0.240584  0.027101  0.003186  26.576
   131100  0.851886  0.240983  0.027208  0.003201  26.585
   134550  0.852682  0.240713  0.027179  0.003200  26.562
   138000  0.852973  0.240399  0.027032  0.003169  26.596
   141450  0.853154  0.241314  0.026988  0.003149  26.641
   144900  0.851297  0.242170  0.027289  0.003225  26.522
   148350  0.852094  0.241781  0.027160  0.003187  26.590
   151800  0.852805  0.241631  0.027159  0.003194  26.572
   155250  0.853149  0.241647  0.027018  0.003173  26.609
   158700  0.852982  0.241713  0.027018  0.003186  26.597
   162150  0.852051  0.242813  0.027146  0.003202  26.561
   165600  0.852400  0.242289  0.027162  0.003202  26.561
   169050  0.853614  0.242169  0.027025  0.003176  26.620
   172500  0.854227  0.241430  0.026831  0.003169  26.630
   175950  0.853507  0.241752  0.026957  0.003187  26.602
   179400  0.854865  0.241326  0.026796  0.003142  26.613
   182850  0.854935  0.240982  0.026784  0.003148  26.652
   186300  0.856643  0.240026  0.026601  0.003116  26.697
   189750  0.854284  0.242689  0.026972  0.003183  26.590
   193200  0.854241  0.242718  0.026890  0.003185  26.620
   196650  0.854263  0.242122  0.026899  0.003185  26.581
   200100  0.854899  0.241862  0.026793  0.003154  26.655
   203550  0.853576  0.243639  0.026980  0.003203  26.548
   207000  0.852913  0.244301  0.027058  0.003202  26.564
   210450  0.854457  0.242274  0.026874  0.003183  26.606
   213900  0.853821  0.243210  0.026903  0.003184  26.596
   217350  0.854493  0.242625  0.026762  0.003147  26.634
   220800  0.852940  0.243476  0.026921  0.003190  26.587
   224250  0.853906  0.243693  0.026877  0.003187  26.597
   227700  0.853731  0.243548  0.027009  0.003220  26.543
   231150  0.856378  0.242171  0.026594  0.003129  26.654
   234600  0.854988  0.242512  0.026678  0.003159  26.663
   238050  0.856138  0.241718  0.026495  0.003109  26.694
   241500  0.854357  0.243817  0.026852  0.003184  26.590
   244950  0.852205  0.245022  0.027053  0.003221  26.558
   248400  0.855626  0.242984  0.026698  0.003148  26.649
   251850  0.853641  0.244299  0.026838  0.003185  26.599
   255300  0.854751  0.242986  0.026762  0.003170  26.617
   258750  0.855464  0.243008  0.026707  0.003159  26.662
   262200  0.856139  0.243063  0.026716  0.003170  26.642
   265650  0.855620  0.243337  0.026631  0.003143  26.647
   269100  0.855404  0.242759  0.026585  0.003139  26.668
   272550  0.855080  0.244000  0.026694  0.003159  26.609
   276000  0.855964  0.243134  0.026618  0.003121  26.655
   279450  0.855431  0.243658  0.026718  0.003173  26.610
   282900  0.855889  0.243072  0.026573  0.003140  26.646
   286350  0.854870  0.244130  0.026761  0.003183  26.608
   289800  0.854487  0.244399  0.026760  0.003193  26.623
   293250  0.856263  0.242629  0.026488  0.003128  26.700
   296700  0.855796  0.243097  0.026615  0.003155  26.644
   300150  0.854913  0.244424  0.026724  0.003184  26.607
   303600  0.855210  0.243676  0.026630  0.003165  26.668
   307050  0.854851  0.243620  0.026748  0.003200  26.615
   310500  0.854176  0.245539  0.026884  0.003207  26.560
   313950  0.853629  0.245447  0.026842  0.003206  26.582
   317400  0.854905  0.245305  0.026730  0.003184  26.599
   320850  0.854904  0.245454  0.026749  0.003189  26.589
   324300  0.856140  0.244169  0.026601  0.003157  26.658
   327750  0.855788  0.244118  0.026529  0.003153  26.652
   331200  0.855073  0.244554  0.026715  0.003182  26.614
   334650  0.855559  0.244654  0.026642  0.003177  26.624
   338100  0.854345  0.245953  0.026818  0.003198  26.575
   341550  0.855109  0.244546  0.026530  0.003140  26.670
   345000  0.855827  0.245433  0.026775  0.003198  26.582
   348450  0.854928  0.244698  0.026610  0.003157  26.648
   351900  0.854282  0.246663  0.026822  0.003219  26.555
   355350  0.854983  0.245612  0.026669  0.003165  26.611
   358800  0.853782  0.246238  0.026755  0.003201  26.589
   362250  0.855035  0.245330  0.026602  0.003167  26.628
   365700  0.854815  0.245297  0.026667  0.003205  26.616
   369150  0.853521  0.246823  0.026749  0.003189  26.577
   372600  0.855498  0.246104  0.026662  0.003186  26.600
   376050  0.856049  0.244929  0.026557  0.003168  26.613
   379500  0.855660  0.244785  0.026564  0.003155  26.648
   382950  0.854337  0.246390  0.026733  0.003189  26.599
   386400  0.853837  0.246374  0.026825  0.003218  26.579
   389850  0.854850  0.246200  0.026633  0.003182  26.611
   393300  0.855136  0.245967  0.026663  0.003196  26.612
   396750  0.856021  0.245513  0.026597  0.003179  26.622


==> supplementary/train_progress/val_log_100perc.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.732978  0.298930  0.072610  0.016579  21.726
     6900  0.780767  0.252217  0.040375  0.005688  23.968
    10350  0.806203  0.235118  0.035419  0.004652  25.075
    13800  0.829007  0.222299  0.032688  0.004020  25.893
    17250  0.843905  0.213222  0.030842  0.003664  26.418
    20700  0.852193  0.206789  0.029576  0.003438  26.774
    24150  0.859540  0.202627  0.028641  0.003248  27.052
    27600  0.865398  0.198410  0.027843  0.003086  27.310
    31050  0.869303  0.195971  0.027330  0.002995  27.500
    34500  0.873934  0.191805  0.026576  0.002883  27.719
    37950  0.875782  0.190271  0.026213  0.002795  27.874
    41400  0.879271  0.187415  0.025736  0.002717  28.013
    44850  0.880731  0.186175  0.025481  0.002674  28.061
    48300  0.881738  0.184452  0.025155  0.002635  28.221
    51750  0.884828  0.182976  0.024851  0.002562  28.304
    55200  0.886074  0.183470  0.024886  0.002581  28.308
    58650  0.886978  0.181557  0.024626  0.002514  28.418
    62100  0.888725  0.180356  0.024325  0.002465  28.522
    65550  0.888812  0.180016  0.024226  0.002482  28.521
    69000  0.891322  0.178347  0.023942  0.002399  28.661
    72450  0.892165  0.176863  0.023639  0.002376  28.716
    75900  0.892765  0.177216  0.023695  0.002366  28.692
    79350  0.893201  0.176919  0.023673  0.002367  28.742
    82800  0.894871  0.174955  0.023338  0.002300  28.885
    86250  0.896121  0.174864  0.023211  0.002277  28.915
    89700  0.897170  0.174085  0.023077  0.002261  28.957
    93150  0.897745  0.172988  0.022906  0.002242  28.969
    96600  0.898722  0.171618  0.022684  0.002206  29.063
   100050  0.899722  0.171936  0.022568  0.002185  29.090
   103500  0.900406  0.171007  0.022480  0.002171  29.165
   106950  0.899633  0.171765  0.022599  0.002155  29.135
   110400  0.901687  0.170019  0.022366  0.002125  29.195
   113850  0.901679  0.170569  0.022433  0.002149  29.220
   117300  0.902399  0.169413  0.022211  0.002138  29.261
   120750  0.903295  0.168732  0.022055  0.002101  29.325
   124200  0.902334  0.169676  0.022169  0.002119  29.274
   127650  0.902172  0.169351  0.022179  0.002147  29.242
   131100  0.903126  0.167650  0.021800  0.002077  29.328
   134550  0.902750  0.168353  0.021908  0.002095  29.346
   138000  0.903185  0.168825  0.022102  0.002129  29.332
   141450  0.903840  0.168217  0.021999  0.002101  29.354
   144900  0.905382  0.166746  0.021489  0.002006  29.483
   148350  0.904808  0.167002  0.021789  0.002088  29.426
   151800  0.905204  0.166636  0.021688  0.002057  29.482
   155250  0.906478  0.166077  0.021422  0.002016  29.563
   158700  0.905982  0.166408  0.021646  0.002048  29.516
   162150  0.906029  0.166315  0.021545  0.002030  29.479
   165600  0.907284  0.164635  0.021264  0.001984  29.591
   169050  0.906777  0.165458  0.021394  0.002008  29.565
   172500  0.908021  0.164552  0.021217  0.001983  29.615
   175950  0.907207  0.164938  0.021389  0.002015  29.561
   179400  0.908870  0.163228  0.021073  0.001960  29.657
   182850  0.909069  0.164127  0.021087  0.001970  29.625
   186300  0.908547  0.163885  0.021033  0.001958  29.641
   189750  0.908971  0.163943  0.021061  0.001953  29.633
   193200  0.909545  0.163073  0.020973  0.001948  29.740
   196650  0.907887  0.164419  0.021218  0.002009  29.602
   200100  0.909905  0.162709  0.020914  0.001936  29.761
   203550  0.908802  0.164193  0.021203  0.001991  29.688
   207000  0.909270  0.164166  0.021106  0.001971  29.744
   210450  0.909420  0.163199  0.020984  0.001967  29.739
   213900  0.909884  0.162758  0.020937  0.001933  29.720
   217350  0.908972  0.163683  0.021100  0.001993  29.691
   220800  0.910158  0.162033  0.020797  0.001946  29.804
   224250  0.910754  0.163182  0.020982  0.001940  29.755
   227700  0.910398  0.162454  0.020881  0.001952  29.775
   231150  0.911037  0.161554  0.020670  0.001918  29.853
   234600  0.912339  0.160914  0.020513  0.001872  29.879
   238050  0.911421  0.161390  0.020600  0.001893  29.891
   241500  0.909693  0.163521  0.021012  0.001988  29.743
   244950  0.911338  0.161209  0.020650  0.001932  29.879
   248400  0.912065  0.161782  0.020621  0.001915  29.890
   251850  0.911250  0.161920  0.020739  0.001939  29.863
   255300  0.912298  0.161616  0.020688  0.001901  29.897
   258750  0.912234  0.161445  0.020579  0.001886  29.900
   262200  0.911597  0.162091  0.020715  0.001935  29.836
   265650  0.912449  0.160672  0.020405  0.001878  29.929
   269100  0.911620  0.162396  0.020848  0.001964  29.824
   272550  0.912160  0.161698  0.020870  0.001940  29.879
   276000  0.912890  0.159821  0.020322  0.001869  29.930
   279450  0.912735  0.159619  0.020275  0.001856  29.960
   282900  0.912700  0.159780  0.020264  0.001853  29.967
   286350  0.912939  0.159508  0.020185  0.001850  29.978
   289800  0.914162  0.158497  0.019998  0.001818  30.057
   293250  0.913009  0.159641  0.020181  0.001865  29.959
   296700  0.914599  0.158013  0.019957  0.001820  30.044
   300150  0.913429  0.159047  0.020077  0.001820  30.018
   303600  0.913343  0.159822  0.020238  0.001862  29.992
   307050  0.912674  0.160187  0.020376  0.001895  29.952
   310500  0.914817  0.158296  0.020025  0.001813  30.064
   313950  0.913030  0.159657  0.020272  0.001879  30.005
   317400  0.913352  0.159976  0.020299  0.001895  29.944
   320850  0.914385  0.158081  0.019895  0.001808  30.102
   324300  0.914438  0.158601  0.019960  0.001806  30.053
   327750  0.914825  0.158955  0.020088  0.001836  30.011
   331200  0.913970  0.158906  0.020151  0.001848  29.957
   334650  0.913980  0.158994  0.020135  0.001856  30.044
   338100  0.914037  0.159491  0.020177  0.001855  30.025
   341550  0.915057  0.158772  0.020225  0.001878  30.103
   345000  0.914084  0.160090  0.020365  0.001910  29.974
   348450  0.914444  0.159253  0.020233  0.001889  30.033
   351900  0.914629  0.158823  0.020152  0.001872  30.061
   355350  0.914807  0.158471  0.020010  0.001864  30.049
   358800  0.913702  0.159253  0.020226  0.001897  30.008
   362250  0.915266  0.157835  0.019944  0.001849  30.095
   365700  0.915931  0.157782  0.019919  0.001810  30.109
   369150  0.914551  0.158898  0.020121  0.001860  30.055
   372600  0.914732  0.158756  0.020091  0.001866  30.066
   376050  0.914487  0.158898  0.020153  0.001876  30.020
   379500  0.915385  0.157813  0.019849  0.001813  30.121
   382950  0.914954  0.158301  0.020050  0.001856  30.018
   386400  0.914582  0.158193  0.020078  0.001870  30.086
   389850  0.914850  0.158128  0.020064  0.001859  30.110
   393300  0.915221  0.158209  0.020094  0.001859  30.100
   396750  0.915454  0.157404  0.019939  0.001829  30.177
   400200  0.915733  0.157782  0.020066  0.001844  30.185
   403650  0.914703  0.159208  0.020294  0.001902  30.073
   407100  0.916812  0.156302  0.019653  0.001778  30.248
   410550  0.915232  0.157669  0.019998  0.001851  30.125
   414000  0.915845  0.157685  0.019855  0.001834  30.159
   417450  0.916767  0.156513  0.019675  0.001794  30.217
   420900  0.916169  0.157394  0.020059  0.001864  30.183
   424350  0.916857  0.157336  0.020247  0.001873  30.216
   427800  0.917583  0.155963  0.019641  0.001802  30.265
   431250  0.916346  0.157750  0.019936  0.001850  30.178
   434700  0.917182  0.156276  0.019736  0.001804  30.292
   438150  0.916758  0.157150  0.019872  0.001829  30.222
   441600  0.916250  0.158299  0.020172  0.001883  30.181
   445050  0.915837  0.158340  0.020233  0.001900  30.146
   448500  0.916449  0.158289  0.020284  0.001910  30.146
   451950  0.916385  0.157859  0.020262  0.001882  30.223
   455400  0.915784  0.157699  0.019987  0.001830  30.200
   458850  0.916685  0.156807  0.019864  0.001830  30.212
   462300  0.915930  0.158664  0.020169  0.001893  30.112
   465750  0.917823  0.155887  0.019574  0.001787  30.284
   469200  0.917182  0.156990  0.020007  0.001868  30.240
   472650  0.917112  0.156821  0.019743  0.001828  30.192
   476100  0.917833  0.155976  0.019559  0.001781  30.252
   479550  0.917530  0.156426  0.019731  0.001813  30.210
   483000  0.916536  0.156384  0.019720  0.001824  30.223
   486450  0.917102  0.156486  0.019785  0.001825  30.239
   489900  0.918100  0.156047  0.019702  0.001802  30.276
   493350  0.918291  0.155908  0.019533  0.001768  30.273
   496800  0.917451  0.156520  0.019790  0.001821  30.223
   500250  0.917000  0.157103  0.019944  0.001866  30.216
   503700  0.918997  0.155236  0.019491  0.001782  30.315
   507150  0.916331  0.157108  0.019803  0.001844  30.214
   510600  0.918532  0.155464  0.019410  0.001752  30.291
   514050  0.918863  0.154757  0.019413  0.001765  30.314
   517500  0.917699  0.155777  0.019429  0.001780  30.266
   520950  0.917393  0.157134  0.019980  0.001877  30.102
   524400  0.918980  0.154916  0.019424  0.001773  30.330
   527850  0.918314  0.155243  0.019385  0.001748  30.273
   531300  0.918239  0.155736  0.019602  0.001789  30.230
   534750  0.917751  0.156316  0.019777  0.001826  30.182
   538200  0.918112  0.155483  0.019618  0.001807  30.232
   541650  0.917861  0.156518  0.019709  0.001811  30.194


==> supplementary/train_progress/val_log_1perc.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.738234  0.298848  0.069747  0.016338  21.776
     6900  0.784845  0.252233  0.039135  0.005436  24.000
    10350  0.808314  0.237656  0.035043  0.004592  24.900
    13800  0.831560  0.224983  0.032137  0.003938  25.751
    17250  0.846465  0.215884  0.030337  0.003573  26.305
    20700  0.855903  0.209240  0.029012  0.003318  26.678
    24150  0.863384  0.203801  0.027828  0.003057  27.039
    27600  0.867023  0.201663  0.027521  0.003030  27.122
    31050  0.871181  0.197888  0.026933  0.002900  27.319
    34500  0.874635  0.195809  0.026409  0.002822  27.536
    37950  0.876533  0.194125  0.026113  0.002781  27.600
    41400  0.879517  0.191975  0.025622  0.002685  27.760
    44850  0.881939  0.189279  0.025138  0.002591  27.912
    48300  0.882938  0.189440  0.025108  0.002603  27.911
    51750  0.883797  0.187709  0.024879  0.002561  27.992
    55200  0.885752  0.186920  0.024628  0.002517  28.078
    58650  0.886739  0.185379  0.024392  0.002483  28.159
    62100  0.887922  0.185260  0.024248  0.002468  28.212
    65550  0.889108  0.184266  0.024046  0.002421  28.284
    69000  0.889884  0.182875  0.023864  0.002401  28.349
    72450  0.891538  0.181585  0.023639  0.002343  28.422
    75900  0.891375  0.182308  0.023720  0.002375  28.422
    79350  0.891375  0.182080  0.023732  0.002379  28.416
    82800  0.891942  0.181157  0.023500  0.002338  28.512
    86250  0.893290  0.180350  0.023414  0.002344  28.523
    89700  0.894709  0.179113  0.023105  0.002283  28.641
    93150  0.893787  0.180233  0.023294  0.002302  28.567
    96600  0.893767  0.180021  0.023291  0.002327  28.530
   100050  0.894695  0.179390  0.023073  0.002283  28.625
   103500  0.895577  0.179122  0.022910  0.002249  28.657
   106950  0.896677  0.178263  0.022762  0.002231  28.722
   110400  0.896389  0.177955  0.022849  0.002253  28.704
   113850  0.896955  0.178022  0.022745  0.002253  28.735
   117300  0.897581  0.177440  0.022653  0.002225  28.785
   120750  0.898401  0.177095  0.022573  0.002207  28.790
   124200  0.898709  0.176215  0.022505  0.002206  28.813
   127650  0.898904  0.176312  0.022408  0.002183  28.853
   131100  0.897236  0.177569  0.022642  0.002238  28.770
   134550  0.898869  0.176349  0.022388  0.002215  28.853
   138000  0.898833  0.177114  0.022493  0.002225  28.782
   141450  0.898332  0.176943  0.022594  0.002246  28.797
   144900  0.900457  0.175058  0.022183  0.002154  28.928
   148350  0.899719  0.175784  0.022410  0.002226  28.823
   151800  0.900402  0.175728  0.022255  0.002169  28.881
   155250  0.900201  0.175758  0.022319  0.002212  28.872
   158700  0.899744  0.175767  0.022310  0.002191  28.869
   162150  0.901334  0.174289  0.021966  0.002122  29.033
   165600  0.901090  0.175095  0.022109  0.002167  28.956
   169050  0.901527  0.174485  0.021975  0.002132  28.970
   172500  0.900952  0.174853  0.022033  0.002144  28.970
   175950  0.901097  0.175159  0.022190  0.002192  28.914
   179400  0.902461  0.174457  0.021954  0.002136  28.957
   182850  0.901863  0.174082  0.022015  0.002157  28.979
   186300  0.901720  0.175015  0.021955  0.002162  28.969
   189750  0.900900  0.174711  0.022085  0.002186  28.917
   193200  0.902109  0.174615  0.021959  0.002157  28.980
   196650  0.903154  0.173327  0.021804  0.002125  29.039
   200100  0.904000  0.172900  0.021670  0.002099  29.088
   203550  0.904531  0.172265  0.021544  0.002074  29.144
   207000  0.902615  0.174482  0.021931  0.002146  29.004
   210450  0.903608  0.173242  0.021737  0.002124  29.086
   213900  0.904015  0.172591  0.021710  0.002122  29.117
   217350  0.904304  0.172418  0.021590  0.002095  29.139
   220800  0.904486  0.172810  0.021597  0.002094  29.128
   224250  0.903318  0.173435  0.021738  0.002134  29.090
   227700  0.903369  0.174020  0.021766  0.002148  29.050
   231150  0.903773  0.173114  0.021701  0.002119  29.079
   234600  0.902947  0.173737  0.021791  0.002156  29.036
   238050  0.903880  0.172827  0.021632  0.002109  29.075
   241500  0.904523  0.172701  0.021611  0.002098  29.165
   244950  0.903171  0.173773  0.021782  0.002158  29.082
   248400  0.905424  0.172183  0.021374  0.002077  29.141
   251850  0.904792  0.172222  0.021486  0.002110  29.149
   255300  0.905011  0.171749  0.021437  0.002096  29.188
   258750  0.904139  0.172293  0.021538  0.002127  29.151
   262200  0.904964  0.172280  0.021444  0.002097  29.125
   265650  0.903921  0.172938  0.021653  0.002130  29.127
   269100  0.904956  0.172271  0.021477  0.002108  29.155
   272550  0.904723  0.172617  0.021537  0.002126  29.142
   276000  0.905528  0.171689  0.021301  0.002085  29.218
   279450  0.904780  0.172252  0.021453  0.002088  29.175
   282900  0.906063  0.171546  0.021298  0.002090  29.168
   286350  0.904567  0.171963  0.021436  0.002112  29.144
   289800  0.904714  0.172256  0.021491  0.002126  29.137
   293250  0.905749  0.171404  0.021250  0.002067  29.219
   296700  0.906867  0.170677  0.021100  0.002035  29.277
   300150  0.905765  0.171200  0.021257  0.002068  29.266
   303600  0.905959  0.171381  0.021232  0.002075  29.252
   307050  0.905885  0.171214  0.021261  0.002074  29.209
   310500  0.905955  0.171206  0.021216  0.002056  29.242
   313950  0.906191  0.171588  0.021306  0.002093  29.171
   317400  0.906550  0.171074  0.021151  0.002069  29.213
   320850  0.906767  0.170644  0.021076  0.002039  29.294
   324300  0.905076  0.172262  0.021377  0.002109  29.205
   327750  0.906524  0.170652  0.021156  0.002066  29.252
   331200  0.906376  0.171724  0.021215  0.002056  29.218
   334650  0.906124  0.171452  0.021140  0.002063  29.233
   338100  0.905415  0.171861  0.021291  0.002090  29.198
   341550  0.907628  0.169799  0.020930  0.002029  29.332
   345000  0.905056  0.171899  0.021377  0.002111  29.176
   348450  0.905932  0.171513  0.021264  0.002105  29.230
   351900  0.906162  0.171591  0.021162  0.002075  29.241
   355350  0.906754  0.171089  0.021095  0.002078  29.255
   358800  0.906632  0.170991  0.021073  0.002054  29.263
   362250  0.906605  0.171321  0.021121  0.002086  29.265
   365700  0.907918  0.170290  0.020886  0.002019  29.321
   369150  0.906807  0.171050  0.021142  0.002075  29.198
   372600  0.906561  0.171109  0.021166  0.002090  29.222
   376050  0.906456  0.171149  0.021148  0.002096  29.232
   379500  0.906102  0.171361  0.021166  0.002079  29.247
   382950  0.906561  0.171427  0.021045  0.002060  29.270
   386400  0.907506  0.170668  0.020947  0.002051  29.305
   389850  0.907852  0.169960  0.020866  0.002040  29.340
   393300  0.907710  0.170384  0.020906  0.002030  29.308


==> supplementary/train_progress/val_log_35perc.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.739000  0.300070  0.066012  0.015025  21.995
     6900  0.781518  0.255222  0.040624  0.005854  23.826
    10350  0.803089  0.242811  0.036919  0.005098  24.703
    13800  0.825826  0.228904  0.033937  0.004425  25.523
    17250  0.840587  0.219421  0.031869  0.003992  26.072
    20700  0.848491  0.213540  0.030856  0.003821  26.371
    24150  0.856771  0.208548  0.029605  0.003578  26.659
    27600  0.861529  0.204629  0.028913  0.003442  26.886
    31050  0.866915  0.200340  0.027980  0.003261  27.151
    34500  0.870445  0.197487  0.027462  0.003156  27.287
    37950  0.873282  0.195193  0.026997  0.003042  27.450
    41400  0.875580  0.193270  0.026497  0.002979  27.581
    44850  0.876854  0.192144  0.026286  0.002932  27.673
    48300  0.879863  0.189774  0.025734  0.002829  27.826
    51750  0.881500  0.188299  0.025464  0.002776  27.893
    55200  0.882277  0.187672  0.025401  0.002773  27.946
    58650  0.884960  0.185222  0.024905  0.002658  28.102
    62100  0.885822  0.185059  0.024842  0.002657  28.118
    65550  0.886659  0.184399  0.024704  0.002636  28.193
    69000  0.888347  0.182836  0.024405  0.002582  28.269
    72450  0.889969  0.181102  0.024089  0.002512  28.381
    75900  0.889202  0.182026  0.024291  0.002562  28.312
    79350  0.891740  0.179859  0.023876  0.002459  28.446
    82800  0.892686  0.179051  0.023678  0.002461  28.523
    86250  0.893134  0.178658  0.023710  0.002444  28.529
    89700  0.892833  0.178318  0.023692  0.002452  28.530
    93150  0.895503  0.176277  0.023209  0.002351  28.684
    96600  0.895632  0.176337  0.023193  0.002353  28.674
   100050  0.895616  0.176101  0.023205  0.002357  28.674
   103500  0.897095  0.175002  0.023042  0.002325  28.742
   106950  0.896842  0.174860  0.022937  0.002323  28.787
   110400  0.896724  0.174610  0.022943  0.002323  28.815
   113850  0.899114  0.173518  0.022589  0.002275  28.879
   117300  0.898742  0.173168  0.022594  0.002245  28.888
   120750  0.898627  0.173262  0.022700  0.002293  28.869
   124200  0.900382  0.171948  0.022322  0.002186  28.988
   127650  0.901118  0.171633  0.022366  0.002232  28.991
   131100  0.900429  0.171607  0.022281  0.002191  29.001
   134550  0.901645  0.170602  0.022222  0.002186  29.050
   138000  0.902715  0.169896  0.022021  0.002155  29.102
   141450  0.903171  0.169233  0.021942  0.002139  29.129
   144900  0.903708  0.168717  0.021767  0.002102  29.197
   148350  0.902805  0.169733  0.021952  0.002131  29.164
   151800  0.902188  0.170080  0.022018  0.002154  29.114
   155250  0.903579  0.169218  0.021839  0.002112  29.168
   158700  0.903699  0.168454  0.021752  0.002134  29.233
   162150  0.904282  0.168465  0.021731  0.002131  29.244
   165600  0.904002  0.168432  0.021766  0.002114  29.232
   169050  0.904874  0.167977  0.021613  0.002091  29.245
   172500  0.904923  0.168137  0.021641  0.002097  29.234
   175950  0.906206  0.166988  0.021376  0.002048  29.345
   179400  0.906302  0.166737  0.021363  0.002043  29.337
   182850  0.906642  0.166591  0.021347  0.002048  29.384
   186300  0.906147  0.166736  0.021384  0.002077  29.407
   189750  0.905865  0.166139  0.021325  0.002049  29.390
   193200  0.906835  0.166202  0.021282  0.002050  29.417
   196650  0.905512  0.166902  0.021454  0.002085  29.359
   200100  0.906075  0.166354  0.021389  0.002056  29.397
   203550  0.907909  0.164930  0.021087  0.002024  29.464
   207000  0.908473  0.164288  0.021055  0.002018  29.498
   210450  0.907156  0.165944  0.021209  0.002036  29.391
   213900  0.907864  0.165244  0.021039  0.001993  29.459
   217350  0.908973  0.164099  0.020922  0.001994  29.564
   220800  0.908519  0.164633  0.020939  0.001984  29.499
   224250  0.909080  0.164041  0.020841  0.001970  29.539
   227700  0.908678  0.164610  0.020936  0.001993  29.503
   231150  0.909096  0.164329  0.020969  0.001999  29.516
   234600  0.909696  0.164062  0.020759  0.001950  29.562
   238050  0.908518  0.164277  0.020989  0.002012  29.494
   241500  0.910287  0.162926  0.020739  0.001965  29.600
   244950  0.909707  0.163332  0.020754  0.001942  29.605
   248400  0.909245  0.163973  0.020827  0.001984  29.531
   251850  0.910917  0.162378  0.020562  0.001918  29.639
   255300  0.910071  0.163355  0.020713  0.001962  29.610
   258750  0.911166  0.162535  0.020575  0.001942  29.669
   262200  0.910042  0.163021  0.020778  0.001984  29.616
   265650  0.911318  0.162093  0.020476  0.001909  29.719
   269100  0.911535  0.162088  0.020465  0.001915  29.692
   272550  0.912613  0.161257  0.020395  0.001902  29.751
   276000  0.910793  0.162510  0.020621  0.001957  29.625
   279450  0.912291  0.161351  0.020419  0.001904  29.711
   282900  0.911506  0.162154  0.020534  0.001917  29.691
   286350  0.911090  0.161642  0.020415  0.001919  29.731
   289800  0.911825  0.161845  0.020362  0.001903  29.736
   293250  0.911822  0.161326  0.020466  0.001928  29.747
   296700  0.911999  0.161969  0.020396  0.001926  29.723
   300150  0.912260  0.161362  0.020347  0.001894  29.749
   303600  0.912941  0.161107  0.020291  0.001915  29.742


==> supplementary/train_progress/val_log_5perc.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.726182  0.310102  0.074786  0.017357  21.389
     6900  0.775578  0.261799  0.041743  0.006049  23.604
    10350  0.804298  0.244327  0.036989  0.005022  24.686
    13800  0.829653  0.229694  0.033738  0.004255  25.535
    17250  0.843089  0.220881  0.032189  0.003930  26.043
    20700  0.851603  0.214465  0.030496  0.003691  26.335
    24150  0.856125  0.210408  0.029828  0.003538  26.599
    27600  0.862712  0.205481  0.028799  0.003357  26.870
    31050  0.865448  0.203996  0.028497  0.003251  27.018
    34500  0.869579  0.200391  0.027839  0.003124  27.219
    37950  0.871646  0.198746  0.027449  0.003077  27.331
    41400  0.875575  0.194946  0.026923  0.002969  27.541
    44850  0.875848  0.195905  0.027024  0.002977  27.499
    48300  0.879798  0.192128  0.026299  0.002840  27.718
    51750  0.880044  0.191508  0.026245  0.002861  27.756
    55200  0.879925  0.192022  0.026461  0.002908  27.762
    58650  0.882607  0.190108  0.026016  0.002823  27.870
    62100  0.882518  0.189320  0.025976  0.002797  27.881
    65550  0.885192  0.187531  0.025476  0.002716  28.004
    69000  0.886581  0.186678  0.025385  0.002707  28.052
    72450  0.887513  0.185334  0.025095  0.002644  28.184
    75900  0.888953  0.184225  0.024795  0.002599  28.190
    79350  0.889877  0.184213  0.024821  0.002617  28.250
    82800  0.890004  0.183700  0.024930  0.002612  28.289
    86250  0.892323  0.181584  0.024288  0.002522  28.397
    89700  0.891543  0.182233  0.024448  0.002554  28.381
    93150  0.892703  0.181482  0.024305  0.002546  28.400
    96600  0.893507  0.180345  0.024041  0.002487  28.475
   100050  0.892992  0.181755  0.024387  0.002531  28.392
   103500  0.893265  0.180909  0.024206  0.002497  28.476
   106950  0.895675  0.178695  0.023767  0.002452  28.584
   110400  0.896483  0.178250  0.023602  0.002397  28.640
   113850  0.896538  0.178013  0.023521  0.002416  28.653
   117300  0.896640  0.176934  0.023424  0.002397  28.681
   120750  0.896299  0.178192  0.023498  0.002393  28.642
   124200  0.897550  0.176883  0.023275  0.002384  28.724
   127650  0.897893  0.177608  0.023443  0.002400  28.703
   131100  0.897378  0.177810  0.023452  0.002379  28.700
   134550  0.897930  0.176848  0.023320  0.002380  28.754
   138000  0.900198  0.174697  0.022922  0.002290  28.878
   141450  0.898632  0.176741  0.023240  0.002355  28.770
   144900  0.900101  0.175091  0.022987  0.002312  28.872
   148350  0.899321  0.175109  0.022994  0.002324  28.851
   151800  0.901173  0.174194  0.022779  0.002257  28.930
   155250  0.901054  0.174325  0.022690  0.002272  28.983
   158700  0.902162  0.172671  0.022527  0.002268  28.989
   162150  0.900871  0.174153  0.022597  0.002268  28.969
   165600  0.901486  0.174265  0.022760  0.002294  28.937
   169050  0.901857  0.173911  0.022708  0.002286  28.975
   172500  0.901971  0.173771  0.022645  0.002278  28.974
   175950  0.901226  0.173587  0.022603  0.002287  29.000
   179400  0.903089  0.172336  0.022330  0.002245  29.045
   182850  0.903916  0.171627  0.022106  0.002201  29.088
   186300  0.902231  0.172154  0.022337  0.002246  29.016
   189750  0.904453  0.171326  0.022147  0.002236  29.138
   193200  0.904540  0.170917  0.022027  0.002192  29.120
   196650  0.903112  0.171881  0.022273  0.002245  29.100
   200100  0.904451  0.170903  0.022053  0.002215  29.127
   203550  0.903467  0.171813  0.022164  0.002222  29.097
   207000  0.903178  0.171734  0.022319  0.002257  29.089
   210450  0.903851  0.171705  0.022259  0.002249  29.051
   213900  0.905133  0.170218  0.021987  0.002203  29.149
   217350  0.904189  0.170960  0.022108  0.002219  29.128
   220800  0.906014  0.169771  0.021810  0.002165  29.223
   224250  0.905330  0.170775  0.022030  0.002210  29.166
   227700  0.904250  0.172142  0.022343  0.002237  29.127
   231150  0.905481  0.169777  0.021901  0.002187  29.225
   234600  0.905780  0.170459  0.021861  0.002201  29.197
   238050  0.905320  0.170333  0.021883  0.002186  29.235
   241500  0.905832  0.170095  0.021896  0.002183  29.230
   244950  0.906690  0.168898  0.021705  0.002174  29.274
   248400  0.906563  0.169811  0.021820  0.002177  29.259
   251850  0.906942  0.169040  0.021595  0.002138  29.290
   255300  0.906338  0.168897  0.021611  0.002157  29.283
   258750  0.906496  0.169052  0.021623  0.002148  29.322
   262200  0.907186  0.168647  0.021613  0.002144  29.291
   265650  0.906688  0.168794  0.021714  0.002160  29.292
   269100  0.905844  0.169253  0.021629  0.002152  29.289
   272550  0.906356  0.169425  0.021877  0.002174  29.270
   276000  0.907872  0.167947  0.021401  0.002106  29.352
   279450  0.908033  0.168143  0.021410  0.002119  29.352
   282900  0.907939  0.168188  0.021477  0.002089  29.377
   286350  0.908124  0.167802  0.021415  0.002100  29.372
   289800  0.907671  0.168181  0.021485  0.002110  29.369
   293250  0.907848  0.169092  0.021645  0.002179  29.302
   296700  0.908336  0.167855  0.021329  0.002112  29.403
   300150  0.906900  0.169579  0.021747  0.002186  29.298
   303600  0.906409  0.169466  0.021712  0.002174  29.317
   307050  0.907549  0.168886  0.021770  0.002171  29.367
   310500  0.907562  0.169121  0.021648  0.002149  29.332
   313950  0.908796  0.168461  0.021724  0.002157  29.441
   317400  0.908015  0.168715  0.021578  0.002131  29.401
   320850  0.907308  0.169223  0.021680  0.002163  29.380
   324300  0.908164  0.168374  0.021509  0.002136  29.422
   327750  0.908400  0.169725  0.021727  0.002164  29.325
   331200  0.908628  0.167609  0.021318  0.002107  29.426
   334650  0.909325  0.166745  0.021153  0.002073  29.471
   338100  0.908575  0.168548  0.021634  0.002173  29.382
   341550  0.908248  0.168965  0.021896  0.002204  29.397
   345000  0.908311  0.168876  0.021795  0.002191  29.390
   348450  0.908409  0.168531  0.021619  0.002132  29.410
   351900  0.908977  0.168345  0.021751  0.002142  29.462
   355350  0.908850  0.168152  0.021562  0.002155  29.414
   358800  0.908737  0.168106  0.021672  0.002166  29.404
   362250  0.909473  0.167915  0.021493  0.002154  29.396
   365700  0.909196  0.167615  0.021648  0.002161  29.449
   369150  0.908640  0.168372  0.021641  0.002135  29.445
   372600  0.909456  0.166986  0.021300  0.002111  29.479
   376050  0.909200  0.166096  0.021177  0.002104  29.476
   379500  0.909386  0.166898  0.021255  0.002097  29.482
   382950  0.909053  0.166068  0.021119  0.002105  29.470
   386400  0.910750  0.165328  0.020980  0.002072  29.557
   389850  0.910232  0.164901  0.020956  0.002087  29.511
   393300  0.910745  0.164606  0.020730  0.002038  29.573
   396750  0.909334  0.166491  0.021180  0.002117  29.484
   400200  0.910567  0.166040  0.021255  0.002110  29.562
   403650  0.909591  0.168181  0.021681  0.002184  29.420
   407100  0.910357  0.166780  0.021281  0.002125  29.460
   410550  0.910168  0.167044  0.021528  0.002136  29.512
   414000  0.910820  0.166160  0.021465  0.002151  29.579
   417450  0.910221  0.167385  0.021779  0.002159  29.518
   420900  0.909300  0.167535  0.021698  0.002172  29.464
   424350  0.911253  0.164745  0.020880  0.002054  29.595
   427800  0.911107  0.165503  0.021043  0.002069  29.549
   431250  0.910219  0.165761  0.021129  0.002106  29.540
   434700  0.911002  0.165917  0.021373  0.002113  29.566
   438150  0.911801  0.166272  0.021413  0.002119  29.545
   441600  0.909935  0.166649  0.021341  0.002121  29.506
   445050  0.910519  0.165680  0.021124  0.002083  29.561
   448500  0.910769  0.164992  0.020921  0.002061  29.606
   451950  0.911815  0.164913  0.020888  0.002061  29.610
   455400  0.911143  0.165636  0.021027  0.002077  29.584
   458850  0.911400  0.166194  0.021432  0.002116  29.610
   462300  0.910693  0.165703  0.021193  0.002099  29.567
   465750  0.911885  0.165033  0.021107  0.002081  29.640
   469200  0.910740  0.166477  0.021547  0.002147  29.555
   472650  0.910881  0.166643  0.021572  0.002150  29.528
   476100  0.911290  0.166074  0.021309  0.002129  29.555
   479550  0.911758  0.165723  0.021388  0.002114  29.617
   483000  0.912401  0.165787  0.021392  0.002089  29.650
   486450  0.910376  0.166797  0.021556  0.002135  29.547
   489900  0.911692  0.165579  0.021533  0.002106  29.625
   493350  0.911826  0.165734  0.021184  0.002082  29.636
   496800  0.909319  0.169299  0.022573  0.002274  29.465
   500250  0.910958  0.166871  0.021745  0.002173  29.580
   503700  0.911004  0.166996  0.021689  0.002168  29.586
   507150  0.910542  0.167569  0.021981  0.002172  29.581
   510600  0.911786  0.165248  0.021147  0.002088  29.621
   514050  0.912019  0.165882  0.021329  0.002118  29.644
   517500  0.909983  0.167450  0.021766  0.002210  29.481


==> supplementary/train_progress/val_log_corr19_extra.txt <==
iteration  ssim      percept   l1        mse       psnr   
     3450  0.906327  0.167628  0.023526  0.002316  28.504
     6900  0.912367  0.163560  0.022475  0.002138  28.937
    10350  0.913261  0.162033  0.021965  0.002053  29.110
    13800  0.915311  0.160951  0.021776  0.002009  29.181
    17250  0.916853  0.160019  0.021319  0.001923  29.316
    20700  0.916366  0.160483  0.021446  0.001957  29.317
    24150  0.916998  0.159021  0.021264  0.001918  29.375
    27600  0.917937  0.159005  0.021124  0.001884  29.388
    31050  0.917089  0.159419  0.021291  0.001964  29.416
    34500  0.917553  0.158777  0.021137  0.001926  29.461
    37950  0.916660  0.159559  0.021098  0.001916  29.464
    41400  0.918786  0.157734  0.020808  0.001871  29.565
    44850  0.918127  0.158349  0.021016  0.001897  29.495
    48300  0.918125  0.158199  0.020954  0.001891  29.540
    51750  0.918730  0.157413  0.020755  0.001863  29.601
    55200  0.919801  0.156837  0.020656  0.001842  29.631
    58650  0.918805  0.157265  0.020684  0.001858  29.611
    62100  0.918344  0.157266  0.020722  0.001861  29.634
    65550  0.919898  0.156662  0.020611  0.001828  29.691
    69000  0.919093  0.157303  0.020582  0.001829  29.647
    72450  0.919919  0.156649  0.020586  0.001842  29.664
    75900  0.919544  0.156737  0.020530  0.001829  29.673
    79350  0.919329  0.156689  0.020594  0.001830  29.682
    82800  0.919694  0.156795  0.020609  0.001867  29.672
    86250  0.919587  0.156601  0.020565  0.001823  29.695
    89700  0.921037  0.155884  0.020314  0.001773  29.757
    93150  0.920239  0.156205  0.020489  0.001819  29.703
    96600  0.920919  0.155524  0.020294  0.001787  29.807
   100050  0.922205  0.154595  0.020024  0.001740  29.853
   103500  0.920121  0.155979  0.020378  0.001804  29.739
   106950  0.920327  0.155808  0.020250  0.001783  29.778
   110400  0.919887  0.156262  0.020412  0.001818  29.751
   113850  0.921316  0.155375  0.020154  0.001779  29.791
   117300  0.920916  0.154823  0.020230  0.001778  29.857
   120750  0.921119  0.155278  0.020295  0.001790  29.805
   124200  0.920777  0.155282  0.020226  0.001812  29.816
   127650  0.920504  0.155293  0.020278  0.001807  29.810
   131100  0.921125  0.155592  0.020239  0.001806  29.804
   134550  0.920719  0.155098  0.020299  0.001809  29.825
   138000  0.920835  0.155027  0.020181  0.001792  29.836
   141450  0.921297  0.154623  0.020096  0.001792  29.826
   144900  0.922503  0.154341  0.019980  0.001756  29.886
   148350  0.921231  0.155364  0.020109  0.001783  29.872
   151800  0.922205  0.153985  0.020013  0.001751  29.913
   155250  0.921652  0.154334  0.019962  0.001763  29.917
   158700  0.922251  0.154434  0.019940  0.001757  29.907
   162150  0.921351  0.154893  0.020121  0.001792  29.825
   165600  0.920663  0.155173  0.020179  0.001805  29.861
   169050  0.920599  0.155188  0.020159  0.001807  29.886
   172500  0.921357  0.154789  0.019963  0.001759  29.886
   175950  0.920833  0.155207  0.020159  0.001778  29.815
   179400  0.921710  0.154460  0.019985  0.001777  29.897
   182850  0.922137  0.153731  0.019918  0.001738  29.925
   186300  0.922383  0.153349  0.019812  0.001716  29.981
   189750  0.921855  0.153803  0.019952  0.001759  29.930
   193200  0.921390  0.154893  0.020118  0.001806  29.878
   196650  0.921631  0.153997  0.019934  0.001772  29.941
   200100  0.921924  0.154354  0.020004  0.001781  29.969
   203550  0.921425  0.154386  0.020051  0.001777  29.878
   207000  0.922211  0.154394  0.019910  0.001762  29.940
   210450  0.922008  0.154479  0.019921  0.001744  29.904
   213900  0.921989  0.153710  0.019952  0.001774  29.957
   217350  0.922444  0.153625  0.019809  0.001733  29.955
   220800  0.922333  0.153969  0.019859  0.001764  29.966
   224250  0.921719  0.153981  0.019920  0.001766  29.962
   227700  0.922400  0.153906  0.019862  0.001740  29.943
   231150  0.922021  0.153819  0.019906  0.001769  29.967
   234600  0.921193  0.154393  0.019985  0.001792  29.919
   238050  0.922266  0.152890  0.019704  0.001733  30.022
   241500  0.921092  0.154419  0.019991  0.001786  29.922
   244950  0.921915  0.153868  0.019881  0.001760  29.966
   248400  0.921623  0.154028  0.019900  0.001778  29.943
   251850  0.922659  0.153828  0.019845  0.001758  29.972
   255300  0.921887  0.153816  0.019924  0.001769  29.949
   258750  0.923044  0.153248  0.019709  0.001728  30.015
   262200  0.923821  0.152115  0.019573  0.001714  30.091
   265650  0.921849  0.153446  0.019740  0.001747  29.987
   269100  0.920995  0.153907  0.019960  0.001788  29.971
   272550  0.922530  0.153115  0.019818  0.001752  29.984
   276000  0.922901  0.152659  0.019689  0.001723  30.024
   279450  0.921951  0.153701  0.019905  0.001753  29.964
   282900  0.922930  0.152635  0.019596  0.001702  30.085
   286350  0.921024  0.154838  0.020000  0.001808  29.919
   289800  0.923069  0.152830  0.019601  0.001713  30.092
   293250  0.921384  0.154233  0.019902  0.001756  29.954
   296700  0.922581  0.153016  0.019687  0.001711  30.032
   300150  0.922527  0.152872  0.019680  0.001727  30.068
   303600  0.922742  0.153307  0.019724  0.001743  30.013
   307050  0.922433  0.153564  0.019792  0.001744  30.001
   310500  0.921042  0.154009  0.019930  0.001809  29.966
   313950  0.921790  0.153667  0.019879  0.001774  29.992
   317400  0.922333  0.152928  0.019762  0.001749  30.038
   320850  0.922973  0.152419  0.019687  0.001758  30.064
   324300  0.922268  0.153159  0.019842  0.001779  29.987
   327750  0.922133  0.153316  0.019800  0.001771  30.045
   331200  0.922548  0.153104  0.019738  0.001735  30.034
   334650  0.922646  0.153310  0.019749  0.001739  30.024
   338100  0.922852  0.152744  0.019616  0.001742  30.054
   341550  0.923108  0.152288  0.019590  0.001712  30.095
   345000  0.922738  0.153429  0.019635  0.001740  30.079
   348450  0.922684  0.153194  0.019603  0.001706  30.060
   351900  0.921898  0.153494  0.019747  0.001751  30.034
   355350  0.922896  0.152688  0.019670  0.001774  30.079
   358800  0.921638  0.153324  0.019790  0.001761  30.041
   362250  0.923119  0.152510  0.019591  0.001702  30.088
   365700  0.922472  0.153311  0.019675  0.001729  30.062
   369150  0.922770  0.152885  0.019548  0.001720  30.088
   372600  0.923279  0.151979  0.019463  0.001702  30.153
   376050  0.922666  0.152718  0.019615  0.001722  30.083
   379500  0.922625  0.152407  0.019644  0.001754  30.090
   382950  0.921845  0.152763  0.019684  0.001781  30.064
   386400  0.923080  0.152618  0.019507  0.001730  30.133
   389850  0.922645  0.153015  0.019603  0.001720  30.086
   393300  0.923083  0.152163  0.019543  0.001732  30.117
   396750  0.923230  0.151968  0.019536  0.001722  30.103
   400200  0.922484  0.152927  0.019636  0.001754  30.073
   403650  0.922932  0.151744  0.019502  0.001707  30.144
   407100  0.923077  0.152273  0.019593  0.001744  30.120
   410550  0.922689  0.152985  0.019606  0.001735  30.069
   414000  0.922880  0.152449  0.019548  0.001729  30.079
   417450  0.923512  0.151675  0.019433  0.001702  30.130
   420900  0.924017  0.151698  0.019444  0.001707  30.124
   424350  0.923228  0.152381  0.019466  0.001700  30.120
   427800  0.922888  0.151872  0.019444  0.001712  30.135
   431250  0.921842  0.152454  0.019652  0.001767  30.092
   434700  0.922818  0.152592  0.019605  0.001747  30.086
   438150  0.922631  0.152637  0.019578  0.001730  30.078
   441600  0.923226  0.152679  0.019556  0.001730  30.084
   445050  0.923144  0.152186  0.019537  0.001723  30.107
   448500  0.922560  0.152134  0.019592  0.001756  30.119
   451950  0.922298  0.152606  0.019614  0.001765  30.087
   455400  0.923276  0.152238  0.019469  0.001719  30.130
   458850  0.923574  0.152052  0.019476  0.001720  30.120
   462300  0.923091  0.151894  0.019462  0.001713  30.140
   465750  0.922582  0.152500  0.019589  0.001761  30.120
   469200  0.922416  0.152773  0.019610  0.001753  30.075
   472650  0.923710  0.151542  0.019354  0.001702  30.182
   476100  0.924663  0.151199  0.019293  0.001681  30.200
   479550  0.923874  0.151432  0.019363  0.001694  30.158
   483000  0.923184  0.152120  0.019501  0.001720  30.142
   486450  0.923158  0.151851  0.019431  0.001721  30.152
   489900  0.923697  0.151420  0.019394  0.001708  30.167
   493350  0.923559  0.151565  0.019366  0.001719  30.200
   496800  0.923460  0.151785  0.019409  0.001724  30.189
   500250  0.924478  0.151172  0.019274  0.001669  30.206
   503700  0.923026  0.151954  0.019410  0.001727  30.165
   507150  0.923459  0.151755  0.019468  0.001724  30.149
   510600  0.923722  0.151866  0.019435  0.001718  30.178
   514050  0.921950  0.152902  0.019655  0.001776  30.068
   517500  0.922813  0.152175  0.019452  0.001717  30.143
   520950  0.923594  0.151732  0.019404  0.001710  30.140
   524400  0.922864  0.151920  0.019401  0.001715  30.206
   527850  0.923507  0.151398  0.019388  0.001704  30.197
   531300  0.924083  0.151119  0.019271  0.001700  30.226
   534750  0.924223  0.151150  0.019318  0.001681  30.183
   538200  0.924056  0.151428  0.019293  0.001716  30.199
   541650  0.923848  0.151644  0.019310  0.001707  30.186
   545100  0.922682  0.152394  0.019517  0.001754  30.132
   548550  0.924624  0.150670  0.019231  0.001670  30.255
   552000  0.923513  0.151785  0.019438  0.001708  30.183
   555450  0.923816  0.151047  0.019315  0.001713  30.249
   558900  0.923287  0.151938  0.019434  0.001713  30.151
   562350  0.922996  0.152106  0.019492  0.001732  30.138
   565800  0.922773  0.151732  0.019433  0.001725  30.157
   569250  0.924076  0.151048  0.019253  0.001692  30.221
   572700  0.923993  0.151460  0.019286  0.001685  30.216
   576150  0.923422  0.152013  0.019399  0.001715  30.184
   579600  0.924485  0.150854  0.019286  0.001706  30.226
   583050  0.923370  0.151873  0.019305  0.001701  30.175
   586500  0.922749  0.152227  0.019494  0.001710  30.113
   589950  0.924600  0.151011  0.019229  0.001688  30.214
   593400  0.924037  0.151263  0.019275  0.001693  30.185
   596850  0.924384  0.151007  0.019284  0.001678  30.239
   600300  0.924462  0.150960  0.019255  0.001689  30.239
   603750  0.923648  0.151434  0.019394  0.001710  30.188
   607200  0.924038  0.151163  0.019315  0.001711  30.236
   610650  0.923829  0.151495  0.019304  0.001691  30.207
   614100  0.922956  0.151696  0.019388  0.001738  30.187
   617550  0.923526  0.151487  0.019316  0.001690  30.202
   621000  0.924032  0.150986  0.019219  0.001663  30.243
   624450  0.924259  0.151118  0.019261  0.001676  30.232
   627900  0.922633  0.151805  0.019486  0.001735  30.163
   631350  0.924141  0.151099  0.019192  0.001679  30.264
   634800  0.924353  0.150847  0.019156  0.001651  30.285
   638250  0.923900  0.151286  0.019298  0.001688  30.197
   641700  0.924431  0.150725  0.019159  0.001692  30.257
   645150  0.923185  0.151517  0.019370  0.001712  30.186
   648600  0.923104  0.151489  0.019375  0.001712  30.192
   652050  0.923756  0.151488  0.019278  0.001705  30.216
   655500  0.923643  0.150978  0.019271  0.001693  30.218
   658950  0.923324  0.151497  0.019344  0.001714  30.196
   662400  0.922826  0.151610  0.019349  0.001705  30.183
   665850  0.923597  0.151566  0.019314  0.001701  30.191
   669300  0.922897  0.152136  0.019463  0.001749  30.125
   672750  0.923442  0.151103  0.019306  0.001702  30.222
   676200  0.923711  0.151180  0.019242  0.001689  30.245
   679650  0.923849  0.151228  0.019288  0.001695  30.223
   683100  0.923622  0.151309  0.019297  0.001702  30.199
   686550  0.923502  0.151855  0.019382  0.001731  30.168
   690000  0.924122  0.151451  0.019240  0.001695  30.246
   693450  0.924641  0.150734  0.019147  0.001689  30.257
   696900  0.923723  0.151224  0.019231  0.001705  30.245
   700350  0.924273  0.150462  0.019165  0.001684  30.276
   703800  0.924110  0.151446  0.019244  0.001693  30.225
   707250  0.924154  0.150683  0.019182  0.001681  30.256
   710700  0.924901  0.150535  0.019056  0.001658  30.295
   714150  0.924986  0.150109  0.019062  0.001654  30.288
   717600  0.924194  0.150429  0.019113  0.001663  30.305
   721050  0.924338  0.151156  0.019167  0.001670  30.238
   724500  0.923155  0.152278  0.019396  0.001726  30.174
   727950  0.923123  0.151325  0.019285  0.001701  30.234
   731400  0.923871  0.150876  0.019211  0.001686  30.226
   734850  0.924061  0.151336  0.019262  0.001720  30.216
   738300  0.924166  0.150766  0.019140  0.001697  30.278
   741750  0.924592  0.150973  0.019177  0.001683  30.218
   745200  0.924514  0.150932  0.019166  0.001677  30.255
   748650  0.924077  0.150503  0.019121  0.001664  30.295
   752100  0.924069  0.150930  0.019264  0.001725  30.260
   755550  0.925126  0.150334  0.019030  0.001664  30.320
   759000  0.924380  0.150759  0.019143  0.001686  30.249
   762450  0.923956  0.151128  0.019191  0.001706  30.242
   765900  0.923622  0.151123  0.019319  0.001741  30.236
   769350  0.925211  0.150263  0.019021  0.001667  30.316
   772800  0.923764  0.151050  0.019205  0.001699  30.248
   776250  0.923825  0.151525  0.019302  0.001716  30.241
   779700  0.924367  0.150643  0.019156  0.001696  30.287
   783150  0.924400  0.150613  0.019152  0.001681  30.282
   786600  0.923473  0.151261  0.019217  0.001706  30.246
   790050  0.923146  0.151120  0.019267  0.001720  30.235
   793500  0.923729  0.150628  0.019167  0.001720  30.279
   796950  0.924711  0.149965  0.019022  0.001653  30.313
   800400  0.924360  0.150526  0.019130  0.001692  30.285
   803850  0.924191  0.150819  0.019118  0.001700  30.267
   807300  0.923331  0.151010  0.019296  0.001748  30.254
   810750  0.924663  0.149968  0.019061  0.001665  30.316
   814200  0.923791  0.151112  0.019129  0.001693  30.276
   817650  0.923225  0.150881  0.019233  0.001707  30.226
   821100  0.924626  0.150655  0.019077  0.001676  30.306
   824550  0.925151  0.150049  0.019004  0.001667  30.327
   828000  0.924785  0.150259  0.019006  0.001669  30.328
   831450  0.924455  0.150552  0.019124  0.001683  30.253
   834900  0.924955  0.150315  0.019050  0.001673  30.299
   838350  0.925955  0.149614  0.018886  0.001643  30.390
   841800  0.924803  0.150484  0.019077  0.001674  30.290
   845250  0.924139  0.150674  0.019154  0.001689  30.319
   848700  0.923878  0.150882  0.019157  0.001709  30.260
   852150  0.925126  0.149959  0.019027  0.001664  30.313
   855600  0.923961  0.150728  0.019171  0.001701  30.280
   859050  0.924812  0.150487  0.019041  0.001684  30.306
   862500  0.924402  0.150556  0.019149  0.001692  30.278
   865950  0.924181  0.150713  0.019100  0.001674  30.285
   869400  0.924889  0.150333  0.019063  0.001675  30.328
   872850  0.924913  0.150295  0.019031  0.001678  30.315
   876300  0.924245  0.151280  0.019150  0.001702  30.277
   879750  0.925494  0.149727  0.018937  0.001638  30.359
   883200  0.925056  0.149916  0.018890  0.001655  30.364
   886650  0.923811  0.151060  0.019210  0.001726  30.280
   890100  0.924806  0.150515  0.019087  0.001672  30.290
   893550  0.924790  0.150101  0.018986  0.001667  30.345
   897000  0.923709  0.151108  0.019182  0.001706  30.273
   900450  0.924059  0.150750  0.019069  0.001696  30.305
   903900  0.923983  0.150663  0.019058  0.001679  30.292
   907350  0.923807  0.151235  0.019243  0.001703  30.234
   910800  0.924484  0.150470  0.019084  0.001684  30.291
   914250  0.924573  0.150128  0.019048  0.001672  30.320
   917700  0.924543  0.150181  0.019062  0.001678  30.328
   921150  0.924538  0.150403  0.019079  0.001701  30.295
   924600  0.925156  0.150171  0.018982  0.001651  30.334
   928050  0.925923  0.149735  0.018875  0.001623  30.359
   931500  0.924228  0.150196  0.019077  0.001698  30.334
   934950  0.923263  0.151437  0.019221  0.001713  30.278
   938400  0.925240  0.150127  0.018950  0.001655  30.339
   941850  0.925091  0.150118  0.019010  0.001665  30.338
   945300  0.925755  0.149529  0.018852  0.001646  30.424
   948750  0.924915  0.150332  0.019129  0.001689  30.280
   952200  0.925194  0.149801  0.018992  0.001666  30.319
   955650  0.924329  0.150802  0.019085  0.001696  30.263
   959100  0.924419  0.150407  0.018987  0.001657  30.317
   962550  0.924231  0.150209  0.019117  0.001682  30.317
   966000  0.925380  0.149881  0.018973  0.001663  30.345
   969450  0.925145  0.149880  0.018969  0.001655  30.329
   972900  0.924337  0.150321  0.019013  0.001674  30.308
   976350  0.924166  0.150239  0.019135  0.001689  30.322
   979800  0.924378  0.150113  0.018906  0.001659  30.350
   983250  0.925780  0.149487  0.018850  0.001644  30.378
   986700  0.925058  0.150245  0.018906  0.001645  30.350
   990150  0.924829  0.150095  0.018966  0.001664  30.356
   993600  0.925787  0.149608  0.018844  0.001635  30.375
   997050  0.924650  0.150303  0.019036  0.001691  30.300
  1000500  0.925632  0.149475  0.018959  0.001664  30.372
  1003950  0.924542  0.149633  0.018921  0.001659  30.372
  1007400  0.923872  0.150670  0.019131  0.001712  30.297
  1010850  0.924943  0.150042  0.019043  0.001694  30.326
  1014300  0.924802  0.150151  0.018991  0.001667  30.325
  1017750  0.924678  0.149438  0.018895  0.001646  30.372
  1021200  0.925365  0.149249  0.018885  0.001654  30.377
  1024650  0.924824  0.150425  0.019023  0.001663  30.317
  1028100  0.925031  0.150187  0.019008  0.001667  30.328
  1031550  0.924080  0.150840  0.019098  0.001700  30.318
  1035000  0.925123  0.150330  0.018975  0.001674  30.318
  1038450  0.924574  0.150216  0.019090  0.001690  30.318
  1041900  0.925859  0.149083  0.018778  0.001621  30.387
  1045350  0.923978  0.150565  0.019068  0.001695  30.290
  1048800  0.925645  0.149610  0.018796  0.001631  30.375
  1052250  0.925280  0.150095  0.018950  0.001667  30.330
  1055700  0.924504  0.149877  0.018950  0.001666  30.351
  1059150  0.924233  0.150255  0.019081  0.001713  30.316
  1062600  0.925367  0.149829  0.018984  0.001649  30.338
  1066050  0.925964  0.149275  0.018799  0.001626  30.391
  1069500  0.925240  0.149960  0.018895  0.001654  30.365
  1072950  0.924265  0.150830  0.019094  0.001691  30.308
  1076400  0.924502  0.150414  0.019015  0.001675  30.360
  1079850  0.925165  0.149778  0.018960  0.001668  30.320
  1083300  0.925128  0.150070  0.018905  0.001663  30.340
  1086750  0.924764  0.150467  0.019030  0.001674  30.322
  1090200  0.925131  0.149671  0.018919  0.001669  30.380
  1093650  0.924135  0.150235  0.019044  0.001696  30.339
  1097100  0.924701  0.150129  0.019015  0.001684  30.339
  1100550  0.925560  0.148875  0.018805  0.001647  30.415
  1104000  0.925918  0.148949  0.018715  0.001614  30.419
  1107450  0.924247  0.150732  0.019145  0.001713  30.298
  1110900  0.924968  0.149859  0.018931  0.001651  30.339
  1114350  0.924725  0.149889  0.018951  0.001670  30.363
  1117800  0.924616  0.150029  0.018987  0.001677  30.358
  1121250  0.925151  0.149565  0.018872  0.001655  30.385
  1124700  0.924196  0.150296  0.019060  0.001697  30.328
  1128150  0.925797  0.149673  0.018800  0.001640  30.381
  1131600  0.924260  0.150568  0.019054  0.001687  30.318
  1135050  0.925450  0.149433  0.018895  0.001657  30.384
  1138500  0.925544  0.149335  0.018813  0.001658  30.402
  1141950  0.926740  0.148445  0.018623  0.001595  30.460
  1145400  0.924563  0.150035  0.019060  0.001689  30.332
  1148850  0.925472  0.149934  0.018873  0.001647  30.332
  1152300  0.925591  0.149307  0.018864  0.001675  30.393
  1155750  0.925167  0.149891  0.018899  0.001649  30.350
  1159200  0.925848  0.149171  0.018836  0.001654  30.428
  1162650  0.925291  0.149478  0.018868  0.001638  30.370
  1166100  0.926348  0.148796  0.018702  0.001610  30.416
  1169550  0.924851  0.149948  0.018940  0.001661  30.384
  1173000  0.924569  0.150049  0.018937  0.001671  30.359
  1176450  0.925760  0.149202  0.018843  0.001674  30.431
  1179900  0.925089  0.150163  0.018976  0.001686  30.370
  1183350  0.925874  0.148876  0.018758  0.001623  30.421
  1186800  0.925216  0.149941  0.018876  0.001649  30.344
  1190250  0.925033  0.149820  0.018921  0.001689  30.369
  1193700  0.924782  0.149825  0.018934  0.001652  30.375
  1197150  0.925472  0.149481  0.018868  0.001656  30.398
  1200600  0.926265  0.148473  0.018639  0.001627  30.485
  1204050  0.925647  0.149395  0.018750  0.001626  30.399
  1207500  0.925025  0.149917  0.018928  0.001658  30.349
  1210950  0.925099  0.149671  0.018909  0.001673  30.386
  1214400  0.925288  0.149728  0.018843  0.001646  30.388
  1217850  0.925639  0.149394  0.018814  0.001632  30.421
  1221300  0.925498  0.149215  0.018829  0.001644  30.399
  1224750  0.926271  0.148740  0.018642  0.001621  30.463
  1228200  0.926092  0.149168  0.018749  0.001636  30.426
  1231650  0.924925  0.149919  0.018933  0.001684  30.369
  1235100  0.925732  0.149194  0.018809  0.001652  30.409
  1238550  0.926035  0.148916  0.018763  0.001627  30.421
  1242000  0.925948  0.148878  0.018765  0.001626  30.414
  1245450  0.925233  0.149788  0.018883  0.001659  30.382
  1248900  0.925699  0.149258  0.018819  0.001653  30.401
  1252350  0.925579  0.149381  0.018803  0.001652  30.403
  1255800  0.924881  0.149661  0.018885  0.001658  30.351
  1259250  0.926161  0.148563  0.018707  0.001611  30.470
  1262700  0.924956  0.149915  0.018923  0.001656  30.386
  1266150  0.925873  0.148676  0.018730  0.001639  30.427
  1269600  0.924721  0.149837  0.018948  0.001679  30.361
  1273050  0.925082  0.150055  0.018910  0.001679  30.363
  1276500  0.924978  0.149378  0.018817  0.001639  30.412
  1279950  0.926279  0.148876  0.018722  0.001630  30.433
  1283400  0.925642  0.149768  0.018833  0.001640  30.369
  1286850  0.925988  0.149436  0.018772  0.001646  30.410
  1290300  0.924834  0.150106  0.018895  0.001689  30.346
  1293750  0.925518  0.149282  0.018769  0.001637  30.439
  1297200  0.926786  0.148367  0.018635  0.001609  30.495
  1300650  0.925315  0.149666  0.018898  0.001667  30.385
  1304100  0.925202  0.149699  0.018890  0.001664  30.365
  1307550  0.925605  0.148947  0.018702  0.001605  30.433
  1311000  0.925091  0.149498  0.018861  0.001667  30.394
  1314450  0.924928  0.149694  0.018869  0.001663  30.405
  1317900  0.925157  0.149285  0.018788  0.001640  30.426
  1321350  0.925085  0.149686  0.018882  0.001653  30.414
  1324800  0.925838  0.149064  0.018773  0.001641  30.450
  1328250  0.925653  0.149121  0.018802  0.001656  30.436
  1331700  0.925254  0.149737  0.018868  0.001666  30.416
  1335150  0.925490  0.149322  0.018753  0.001630  30.429

